Bounds on Guessing Numbers and Secret Sharing Combining Information Theory Methods

This paper is on developing some computer-assisted proof methods involving non-classical inequalities for Shannon entropy. Two areas of the applications of information inequalities are studied: Secret sharing schemes and hat guessing games. In the former a random secret value is transformed into shares distributed among several participants in such a way that only the qualified groups of participants can recover the secret value. In the latter each participant is assigned a hat colour and they try to guess theirs while seeing only some of the others'. The aim is to maximize the probability that every player guesses correctly, the optimal probability depends on the underlying sight graph. We use for both problems the method of non-Shannon-type information inequalities going back to Z. Zhang and R. W. Yeung. We employ the linear programming technique that allows to apply new information inequalities indirectly, without even writing them down explicitly. To reduce the complexity of the problems of linear programming involved in the bounds we extensively use symmetry considerations. Using these tools, we improve lower bounds on the ratio of key size to secret size for the former problem and an upper bound for one of the ten vertex graphs related to an open question by Riis for the latter problem.

==> annex.txt <==
 H{a.c.f.h.j} + H{b'0.c.f.h.j} - H{a.b'0.c.f.h.j} - H{c.f.h.j} >= 0
 with coefficient  -1/69

 H{a.d.e.f.h.j} + H{b'0.d.e.f.h.j} - H{a.b'0.d.e.f.h.j} - H{d.e.f.h.j} >= 0
 with coefficient  -635/13248

 H{a.b.c.d.e.f.g.h.i.j} + H{b.b'0.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.i.j} - H{b.c.d.e.f.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b'0.e.f.g.h.i.j} + H{b'0.c.e.f.g.h.i.j} - H{a.b'0.c.e.f.g.h.i.j} - H{b'0.e.f.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b'0.i} + H{b'0.d.i} - H{a.b'0.d.i} - H{b'0.i} >= 0
 with coefficient  -385/8832

 H{a.b'0.g.j} + H{b'0.d.g.j} - H{a.b'0.d.g.j} - H{b'0.g.j} >= 0
 with coefficient  -577/6624

 H{a.b.b'0.e.g.h.j} + H{b.b'0.d.e.g.h.j} - H{a.b.b'0.d.e.g.h.j} - H{b.b'0.e.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.d.h.i.j} + H{d.f.h.i.j} - H{a.d.f.h.i.j} - H{d.h.i.j} >= 0
 with coefficient  -2129/39744

 H{a.b'0.f.i} + H{b'0.f.h.i} - H{a.b'0.f.h.i} - H{b'0.f.i} >= 0
 with coefficient  -97/4416

 H{a.c.f.i} + H{c.f.h.i} - H{a.c.f.h.i} - H{c.f.i} >= 0
 with coefficient  -923/39744

 H{a.b.c.d.e.f.g} + H{b.c.d.e.f.g.i} - H{a.b.c.d.e.f.g.i} - H{b.c.d.e.f.g} >= 0
 with coefficient  -3661/9936

 H{a.b'0.c.d.f.g.h.j} + H{b'0.c.d.f.g.h.i.j} - H{a.b'0.c.d.f.g.h.i.j} - H{b'0.c.d.f.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.e.f.h} + H{e.f.h.j} - H{a.e.f.h.j} - H{e.f.h} >= 0
 with coefficient  -103/4416

 H{a.c.d.f.g.h} + H{c.d.f.g.h.j} - H{a.c.d.f.g.h.j} - H{c.d.f.g.h} >= 0
 with coefficient  -7/432

 H{a.b.c.d.e.f.g.i} + H{b.c.d.e.f.g.i.j} - H{a.b.c.d.e.f.g.i.j} - H{b.c.d.e.f.g.i} >= 0
 with coefficient  -91/6624

 H{a.c.d.f.g.h.i} + H{c.d.f.g.h.i.j} - H{a.c.d.f.g.h.i.j} - H{c.d.f.g.h.i} >= 0
 with coefficient  -37/276

 H{b.d.e.g.h.j} + H{b'0.d.e.g.h.j} - H{b.b'0.d.e.g.h.j} - H{d.e.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.b.d.e.g.h.j} + H{a.b'0.d.e.g.h.j} - H{a.b.b'0.d.e.g.h.j} - H{a.d.e.g.h.j} >= 0
 with coefficient  -3/368

 H{a.b.d.f.g.h.j} + H{a.b'0.d.f.g.h.j} - H{a.b.b'0.d.f.g.h.j} - H{a.d.f.g.h.j} >= 0
 with coefficient  -3/368

 H{a.b.e.f.g.h.j} + H{a.b'0.e.f.g.h.j} - H{a.b.b'0.e.f.g.h.j} - H{a.e.f.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.g.h.i.j} + H{a.b'0.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.c.d.e.f.g.h.i.j} >= 0
 with coefficient  -21941/39744

 H{b.b'0.g.h.j} + H{b'0.c.g.h.j} - H{b.b'0.c.g.h.j} - H{b'0.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.b.e.f.i.j} + H{a.d.e.f.i.j} - H{a.b.d.e.f.i.j} - H{a.e.f.i.j} >= 0
 with coefficient  -25/736

 H{a.b.c.e.g.i.j} + H{a.c.d.e.g.i.j} - H{a.b.c.d.e.g.i.j} - H{a.c.e.g.i.j} >= 0
 with coefficient  -103/9936

 H{b.b'0.c.e.f.g.h.i.j} + H{b'0.c.d.e.f.g.h.i.j} - H{b.b'0.c.d.e.f.g.h.i.j} - H{b'0.c.e.f.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.g.j} + H{a.e.g.j} - H{a.b.e.g.j} - H{a.g.j} >= 0
 with coefficient  -583/4416

 H{a.b.b'0.c.d.g.h.j} + H{a.b'0.c.d.e.g.h.j} - H{a.b.b'0.c.d.e.g.h.j} - H{a.b'0.c.d.g.h.j} >= 0
 with coefficient  -3/368

 H{b.c.e.g} + H{c.e.f.g} - H{b.c.e.f.g} - H{c.e.g} >= 0
 with coefficient  -499/19872

 H{b.d.h} + H{d.g.h} - H{b.d.g.h} - H{d.h} >= 0
 with coefficient  -1349/13248

 H{b'0} + H{c} - H{b'0.c} >= 0
 with coefficient  -25/1104

 H{b'0.f.h} + H{c.f.h} - H{b'0.c.f.h} - H{f.h} >= 0
 with coefficient  -1/69

 H{a.b'0.d.e.h.j} + H{a.c.d.e.h.j} - H{a.b'0.c.d.e.h.j} - H{a.d.e.h.j} >= 0
 with coefficient  -3/368

 H{a.b.b'0.d.g.h.j} + H{a.b.c.d.g.h.j} - H{a.b.b'0.c.d.g.h.j} - H{a.b.d.g.h.j} >= 0
 with coefficient  -3/368

 H{a.b.b'0.d.e.f.g.h.j} + H{a.b.c.d.e.f.g.h.j} - H{a.b.b'0.c.d.e.f.g.h.j} - H{a.b.d.e.f.g.h.j} >= 0
 with coefficient  -17/552

 H{a.b'0.d.e.g.h.i.j} + H{a.c.d.e.g.h.i.j} - H{a.b'0.c.d.e.g.h.i.j} - H{a.d.e.g.h.i.j} >= 0
 with coefficient  -20141/39744

 H{b'0.d.f.g.h.i.j} + H{c.d.f.g.h.i.j} - H{b'0.c.d.f.g.h.i.j} - H{d.f.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b'0.c.f.g.h.j} + H{a.c.d.f.g.h.j} - H{a.b'0.c.d.f.g.h.j} - H{a.c.f.g.h.j} >= 0
 with coefficient  -1/69

 H{a.b'0.c.e.f.g.h.i.j} + H{a.c.d.e.f.g.h.i.j} - H{a.b'0.c.d.e.f.g.h.i.j} - H{a.c.e.f.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.b'0.c.e.f.g.h.i.j} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.b.c.e.f.g.h.i.j} >= 0
 with coefficient  -9163/39744

 H{b'0} + H{e} - H{b'0.e} >= 0
 with coefficient  -185/9936

 H{b'0.e} + H{e.f} - H{b'0.e.f} - H{e} >= 0
 with coefficient  -3305/39744

 H{b.b'0.c.e.g.h.i.j} + H{b.c.e.f.g.h.i.j} - H{b.b'0.c.e.f.g.h.i.j} - H{b.c.e.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.b'0.c.d.e.g.h.i.j} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.b.c.d.e.g.h.i.j} >= 0
 with coefficient  -3/368

 H{b'0.d.e.f.h.i} + H{d.e.f.g.h.i} - H{b'0.d.e.f.g.h.i} - H{d.e.f.h.i} >= 0
 with coefficient  -14/621

 H{b'0} + H{h} - H{b'0.h} >= 0
 with coefficient  -30959/39744

 H{a.b'0.d.e.g} + H{a.d.e.g.h} - H{a.b'0.d.e.g.h} - H{a.d.e.g} >= 0
 with coefficient  -1769/39744

 H{b'0.c.j} + H{c.h.j} - H{b'0.c.h.j} - H{c.j} >= 0
 with coefficient  -25/1104

 H{b'0.d.f.g} + H{d.f.g.i} - H{b'0.d.f.g.i} - H{d.f.g} >= 0
 with coefficient  -1507/19872

 H{a.b'0.h} + H{a.h.i} - H{a.b'0.h.i} - H{a.h} >= 0
 with coefficient  -45/2944

 H{b.b'0.c.e.g.h.j} + H{b.c.e.g.h.i.j} - H{b.b'0.c.e.g.h.i.j} - H{b.c.e.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.b.b'0.c.d.e.g.h.j} + H{a.b.c.d.e.g.h.i.j} - H{a.b.b'0.c.d.e.g.h.i.j} - H{a.b.c.d.e.g.h.j} >= 0
 with coefficient  -3/368

 H{b'0.c.d.e.f.g.h.j} + H{c.d.e.f.g.h.i.j} - H{b'0.c.d.e.f.g.h.i.j} - H{c.d.e.f.g.h.j} >= 0
 with coefficient  -25/1104

 H{a.b.b'0.c.d.e.f.g.h.j} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.b.c.d.e.f.g.h.j} >= 0
 with coefficient  -13003/39744

 H{b.b'0.c.g.h.j} + H{b.b'0.e.g.h.j} - H{b.b'0.c.e.g.h.j} - H{b.b'0.g.h.j} >= 0
 with coefficient  -25/1104

 H{b'0.c.d.g.h.j} + H{b'0.d.e.g.h.j} - H{b'0.c.d.e.g.h.j} - H{b'0.d.g.h.j} >= 0
 with coefficient  -25/1104

 H{c.d.f.h.i.j} + H{d.e.f.h.i.j} - H{c.d.e.f.h.i.j} - H{d.f.h.i.j} >= 0
 with coefficient  -1853/19872

 H{a.c.d.f.h.i.j} + H{a.d.e.f.h.i.j} - H{a.c.d.e.f.h.i.j} - H{a.d.f.h.i.j} >= 0
 with coefficient  -20789/39744

 H{a.b'0.c.d.f.g.h.i.j} + H{a.b'0.d.e.f.g.h.i.j} - H{a.b'0.c.d.e.f.g.h.i.j} - H{a.b'0.d.f.g.h.i.j} >= 0
 with coefficient  -25/1104

 H{c} + H{f} - H{c.f} >= 0
 with coefficient  -5699/19872

 H{a.b'0.c.d.e.g.h.i} + H{a.b'0.d.e.f.g.h.i} - H{a.b'0.c.d.e.f.g.h.i} - H{a.b'0.d.e.g.h.i} >= 0
 with coefficient  -20141/39744

 H{a.b'0.c.g.h.j} + H{a.b'0.f.g.h.j} - H{a.b'0.c.f.g.h.j} - H{a.b'0.g.h.j} >= 0
 with coefficient  -3/368

 H{c.d} + H{d.g} - H{c.d.g} - H{d} >= 0
 with coefficient  -35/3312

 H{a.c.e} + H{a.e.g} - H{a.c.e.g} - H{a.e} >= 0
 with coefficient  -209/3312

 H{b'0.c.h.j} + H{b'0.g.h.j} - H{b'0.c.g.h.j} - H{b'0.h.j} >= 0
 with coefficient  -25/1104

 H{a.b'0.c.d.e.h.j} + H{a.b'0.d.e.g.h.j} - H{a.b'0.c.d.e.g.h.j} - H{a.b'0.d.e.h.j} >= 0
 with coefficient  -3/368

 H{a.b'0.c.f.h.j} + H{a.b'0.f.g.h.j} - H{a.b'0.c.f.g.h.j} - H{a.b'0.f.h.j} >= 0
 with coefficient  -1/69

 H{c.d.g.j} + H{d.g.i.j} - H{c.d.g.i.j} - H{d.g.j} >= 0
 with coefficient  -923/39744

 H{b'0.c} + H{b'0.j} - H{b'0.c.j} - H{b'0} >= 0
 with coefficient  -25/1104

 H{b'0.c.f.h} + H{b'0.f.h.j} - H{b'0.c.f.h.j} - H{b'0.f.h} >= 0
 with coefficient  -1/69

 H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.e.f.g.h.i.j} >= 0
 with coefficient  -9163/39744

 H{d.h} + H{e.h} - H{d.e.h} - H{h} >= 0
 with coefficient  -32149/39744

 H{b'0.d} + H{b'0.f} - H{b'0.d.f} - H{b'0} >= 0
 with coefficient  -22331/39744

 H{b.d.e} + H{b.e.f} - H{b.d.e.f} - H{b.e} >= 0
 with coefficient  -95/1472

 H{a.d.g.h} + H{a.f.g.h} - H{a.d.f.g.h} - H{a.g.h} >= 0
 with coefficient  -7/432

 H{a.c.d.g.h} + H{a.c.f.g.h} - H{a.c.d.f.g.h} - H{a.c.g.h} >= 0
 with coefficient  -467/4416

 H{a.b'0.c.d.g.h.j} + H{a.b'0.c.f.g.h.j} - H{a.b'0.c.d.f.g.h.j} - H{a.b'0.c.g.h.j} >= 0
 with coefficient  -3/368

 H{a.b.b'0.d.e.g.h.j} + H{a.b.b'0.e.f.g.h.j} - H{a.b.b'0.d.e.f.g.h.j} - H{a.b.b'0.e.g.h.j} >= 0
 with coefficient  -25/1104

 H{b.d.e.f} + H{b.e.f.g} - H{b.d.e.f.g} - H{b.e.f} >= 0
 with coefficient  -1921/39744

 H{a.b.c.d.f.h} + H{a.b.c.f.g.h} - H{a.b.c.d.f.g.h} - H{a.b.c.f.h} >= 0
 with coefficient  -39/1472

 H{a.b.d.e.f.h.j} + H{a.b.e.f.g.h.j} - H{a.b.d.e.f.g.h.j} - H{a.b.e.f.h.j} >= 0
 with coefficient  -39973/39744

 H{a.b.c.d.i.j} + H{a.b.c.g.i.j} - H{a.b.c.d.g.i.j} - H{a.b.c.i.j} >= 0
 with coefficient  -385/3312

 H{b.d.g} + H{b.g.h} - H{b.d.g.h} - H{b.g} >= 0
 with coefficient  -63/1472

 H{a.c.d.e.h} + H{a.c.e.h.i} - H{a.c.d.e.h.i} - H{a.c.e.h} >= 0
 with coefficient  -97/4416

 H{b.c.d} + H{b.c.j} - H{b.c.d.j} - H{b.c} >= 0
 with coefficient  -1459/19872

 H{b'0.d.e.h.j} + H{b'0.d.f.h.j} - H{b'0.d.e.f.h.j} - H{b'0.d.h.j} >= 0
 with coefficient  -97/4416

 H{b.e.g.h.j} + H{b.f.g.h.j} - H{b.e.f.g.h.j} - H{b.g.h.j} >= 0
 with coefficient  -385/3312

 H{a.b.b'0.d.e.g.h.j} + H{a.b.b'0.d.f.g.h.j} - H{a.b.b'0.d.e.f.g.h.j} - H{a.b.b'0.d.g.h.j} >= 0
 with coefficient  -3/368

 H{b'0.c.d.e.g.h.j} + H{b'0.c.d.f.g.h.j} - H{b'0.c.d.e.f.g.h.j} - H{b'0.c.d.g.h.j} >= 0
 with coefficient  -25/1104

 H{c.d.e.f.h.i} + H{c.d.f.g.h.i} - H{c.d.e.f.g.h.i} - H{c.d.f.h.i} >= 0
 with coefficient  -41/368

 H{b.c.d.e.f.h.i.j} + H{b.c.d.f.g.h.i.j} - H{b.c.d.e.f.g.h.i.j} - H{b.c.d.f.h.i.j} >= 0
 with coefficient  -19/368

 H{a.c.e.f} + H{a.c.f.h} - H{a.c.e.f.h} - H{a.c.f} >= 0
 with coefficient  -1193/39744

 H{a.b'0.e.f.g.j} + H{a.b'0.f.g.h.j} - H{a.b'0.e.f.g.h.j} - H{a.b'0.f.g.j} >= 0
 with coefficient  -1507/19872

 H{a.c.e.h} + H{a.c.h.j} - H{a.c.e.h.j} - H{a.c.h} >= 0
 with coefficient  -1739/2944

 H{a.e.f.g.h} + H{a.f.g.h.j} - H{a.e.f.g.h.j} - H{a.f.g.h} >= 0
 with coefficient  -2885/19872

 H{a.b'0.e.f.g.h.i} + H{a.b'0.f.g.h.i.j} - H{a.b'0.e.f.g.h.i.j} - H{a.b'0.f.g.h.i} >= 0
 with coefficient  -14/69

 H{a.b'0.c.d.e.f.g.h.i} + H{a.b'0.c.d.e.g.h.i.j} - H{a.b'0.c.d.e.f.g.h.i.j} - H{a.b'0.c.d.e.g.h.i} >= 0
 with coefficient  -20141/39744

 H{g} + H{h} - H{g.h} >= 0
 with coefficient  -103637/79488

 H{c.f.g} + H{c.f.i} - H{c.f.g.i} - H{c.f} >= 0
 with coefficient  -923/39744

 H{a.c.f.g.h} + H{a.c.f.h.i} - H{a.c.f.g.h.i} - H{a.c.f.h} >= 0
 with coefficient  -923/39744

 H{a.e.f.h.i} + H{a.e.f.i.j} - H{a.e.f.h.i.j} - H{a.e.f.i} >= 0
 with coefficient  -359/6624

 H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.j} >= 0
 with coefficient  -11779/39744

 H{d.g.i} + H{d.g.j} - H{d.g.i.j} - H{d.g} >= 0
 with coefficient  -1469/39744

 H{a.b.h.i} + H{a.b.h.j} - H{a.b.h.i.j} - H{a.b.h} >= 0
 with coefficient  -71/4416

 H{a.b.c.d.h.i} + H{a.b.c.d.h.j} - H{a.b.c.d.h.i.j} - H{a.b.c.d.h} >= 0
 with coefficient  -145/864

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -9607/39744

 H{a.f.g'2} + H{d'1.f.g'2} - H{a.d'1.f.g'2} - H{f.g'2} >= 0
 with coefficient  -3/368

 H{a.g.h} + H{d'1.g.h} - H{a.d'1.g.h} - H{g.h} >= 0
 with coefficient  -419/13248

 H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} + H{b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{b.c.d.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.e.f.g} + H{b.c.d.e.e'1.f.g} - H{a.b.c.d.e.e'1.f.g} - H{b.c.d.e.f.g} >= 0
 with coefficient  -9607/39744

 H{a.e'1.h.i} + H{e'1.g.h.i} - H{a.e'1.g.h.i} - H{e'1.h.i} >= 0
 with coefficient  -257/8832

 H{a.b.c.d.e.e'1.f.g.h.j} + H{b.c.d.e.e'1.f.g.g'2.h.j} - H{a.b.c.d.e.e'1.f.g.g'2.h.j} - H{b.c.d.e.e'1.f.g.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.e.e'1.f.g.j} + H{b.c.d.e.e'1.f.g.h.j} - H{a.b.c.d.e.e'1.f.g.h.j} - H{b.c.d.e.e'1.f.g.j} >= 0
 with coefficient  -9607/39744

 H{a.c.d'1.e'1} + H{c.d'1.e'1.i} - H{a.c.d'1.e'1.i} - H{c.d'1.e'1} >= 0
 with coefficient  -1507/19872

 H{a.g'2} + H{g'2.i} - H{a.g'2.i} - H{g'2} >= 0
 with coefficient  -13787/9936

 H{a.d'1.f.g'2} + H{d'1.f.g'2.i} - H{a.d'1.f.g'2.i} - H{d'1.f.g'2} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e'1.f.g.h} + H{b.c.d.e'1.f.g.h.i} - H{a.b.c.d.e'1.f.g.h.i} - H{b.c.d.e'1.f.g.h} >= 0
 with coefficient  -374/621

 H{a.b.c.d'1.e.f.g'2.h} + H{b.c.d'1.e.f.g'2.h.i} - H{a.b.c.d'1.e.f.g'2.h.i} - H{b.c.d'1.e.f.g'2.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.e'1.f.g.h.j} + H{b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{b.c.d.d'1.e.e'1.f.g.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.e.f.g.g'2.h.j} + H{b.c.d.e.f.g.g'2.h.i.j} - H{a.b.c.d.e.f.g.g'2.h.i.j} - H{b.c.d.e.f.g.g'2.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.j} + H{b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{b.c.d.d'1.e.e'1.f.g.g'2.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.e.e'1.f.g} + H{b.c.d.e.e'1.f.g.j} - H{a.b.c.d.e.e'1.f.g.j} - H{b.c.d.e.e'1.f.g} >= 0
 with coefficient  -9607/39744

 H{a.b.d.d'1.e.f.g.h.i} + H{b.d.d'1.e.f.g.h.i.j} - H{a.b.d.d'1.e.f.g.h.i.j} - H{b.d.d'1.e.f.g.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d.d'1.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -24881/39744

 H{a.b.c.e'1.g.h.i.j} + H{a.c.d.e'1.g.h.i.j} - H{a.b.c.d.e'1.g.h.i.j} - H{a.c.e'1.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d'1.e.g'2.h.i.j} + H{a.c.d.d'1.e.g'2.h.i.j} - H{a.b.c.d.d'1.e.g'2.h.i.j} - H{a.c.d'1.e.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.e.f.g.g'2.h.i.j} + H{a.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.c.d'1.e.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} + H{a.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d'1.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.b.c.e.g.g'2.h.i.j} + H{a.c.d'1.e.g.g'2.h.i.j} - H{a.b.c.d'1.e.g.g'2.h.i.j} - H{a.c.e.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.e.e'1.g.g'2.h.i.j} + H{a.c.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.g.g'2.h.i.j} - H{a.c.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} + H{a.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d.f.g'2.h.i} + H{a.c.d.e.f.g'2.h.i} - H{a.b.c.d.e.f.g'2.h.i} - H{a.c.d.f.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.f.g'2.h.i.j} + H{a.d.e.f.g'2.h.i.j} - H{a.b.d.e.f.g'2.h.i.j} - H{a.d.f.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e'1.g.g'2.h.i.j} + H{a.c.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.g.g'2.h.i.j} - H{a.c.d'1.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -1/64

 H{a.b.c.d.e'1.f.g.g'2.h.i.j} + H{a.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.c.d.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{b.h} + H{e'1.h} - H{b.e'1.h} - H{h} >= 0
 with coefficient  -8995/19872

 H{a.b.c.d'1.f.g'2.h.i} + H{a.c.d'1.e'1.f.g'2.h.i} - H{a.b.c.d'1.e'1.f.g'2.h.i} - H{a.c.d'1.f.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.e.f.g'2.h.i} + H{a.e.e'1.f.g'2.h.i} - H{a.b.e.e'1.f.g'2.h.i} - H{a.e.f.g'2.h.i} >= 0
 with coefficient  -11/1472

 H{a.b.c.e.g.g'2.h.i} + H{a.c.e.e'1.g.g'2.h.i} - H{a.b.c.e.e'1.g.g'2.h.i} - H{a.c.e.g.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.f.g.g'2.h.i} + H{a.c.e'1.f.g.g'2.h.i} - H{a.b.c.e'1.f.g.g'2.h.i} - H{a.c.f.g.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.g.i.j} + H{a.c.e'1.g.i.j} - H{a.b.c.e'1.g.i.j} - H{a.c.g.i.j} >= 0
 with coefficient  -24233/39744

 H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} + H{a.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d.d'1.e.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.e'1.i} + H{a.c.e'1.f.i} - H{a.b.c.e'1.f.i} - H{a.c.e'1.i} >= 0
 with coefficient  -5509/39744

 H{a.b.d.e'1.g.h.i} + H{a.d.e'1.f.g.h.i} - H{a.b.d.e'1.f.g.h.i} - H{a.d.e'1.g.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.c.e.e'1.g'2.h.i} + H{a.c.e.e'1.f.g'2.h.i} - H{a.b.c.e.e'1.f.g'2.h.i} - H{a.c.e.e'1.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.d'1.e'1.g.g'2.h.i} + H{a.d'1.e'1.f.g.g'2.h.i} - H{a.b.d'1.e'1.f.g.g'2.h.i} - H{a.d'1.e'1.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e.e'1.g.g'2.h.i} + H{a.c.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e.e'1.f.g.g'2.h.i} - H{a.c.d'1.e.e'1.g.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.e'1.g.h.i.j} + H{a.e'1.f.g.h.i.j} - H{a.b.e'1.f.g.h.i.j} - H{a.e'1.g.h.i.j} >= 0
 with coefficient  -5255/9936

 H{a.b.c.d.d'1.e.e'1.g.h.i.j} + H{a.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.c.d.d'1.e.e'1.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.g.g'2.h.i.j} + H{a.c.f.g.g'2.h.i.j} - H{a.b.c.f.g.g'2.h.i.j} - H{a.c.g.g'2.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e'1.g.g'2.h.i.j} + H{a.c.d.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e'1.f.g.g'2.h.i.j} - H{a.c.d.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d'1.e.e'1.g.g'2.h.i.j} + H{a.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d'1.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -29/736

 H{b.c.d'1.e'1.f.h.i} + H{c.d'1.e'1.f.g.h.i} - H{b.c.d'1.e'1.f.g.h.i} - H{c.d'1.e'1.f.h.i} >= 0
 with coefficient  -25/138

 H{a.b.e.e'1.f.h.i} + H{a.e.e'1.f.g.h.i} - H{a.b.e.e'1.f.g.h.i} - H{a.e.e'1.f.h.i} >= 0
 with coefficient  -11/1472

 H{a.b.c.e.f.g'2.h.i} + H{a.c.e.f.g.g'2.h.i} - H{a.b.c.e.f.g.g'2.h.i} - H{a.c.e.f.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.f.g.h.i} + H{a.c.d'1.f.g.g'2.h.i} - H{a.b.c.d'1.f.g.g'2.h.i} - H{a.c.d'1.f.g.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.g.h.i.j} + H{a.c.g.g'2.h.i.j} - H{a.b.c.g.g'2.h.i.j} - H{a.c.g.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.c.e.g.h.i.j} + H{a.c.e.g.g'2.h.i.j} - H{a.b.c.e.g.g'2.h.i.j} - H{a.c.e.g.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.c.e'1.f.g.h.i.j} + H{a.c.e'1.f.g.g'2.h.i.j} - H{a.b.c.e'1.f.g.g'2.h.i.j} - H{a.c.e'1.f.g.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} + H{a.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d.d'1.e.e'1.f.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.e'1.g.i.j} + H{a.c.e'1.g.h.i.j} - H{a.b.c.e'1.g.h.i.j} - H{a.c.e'1.g.i.j} >= 0
 with coefficient  -24233/39744

 H{a.b.c.d.e.f.g'2.h.i} + H{a.c.d.e.f.g'2.h.i.j} - H{a.b.c.d.e.f.g'2.h.i.j} - H{a.c.d.e.f.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -67/736

 H{a.b.c.d'1.e.e'1.f.g'2.h.i.j} + H{a.b.d.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.d'1.e.e'1.f.g'2.h.i.j} >= 0
 with coefficient  -9/368

 H{a.b.c.d'1.e.g.g'2.h.i.j} + H{a.b.d.d'1.e.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.g.g'2.h.i.j} - H{a.b.d'1.e.g.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.e.f.g.g'2.h.i.j} + H{a.b.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.d'1.e.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{c.g} + H{d'1.g} - H{c.d'1.g} - H{g} >= 0
 with coefficient  -9053/19872

 H{a.b.c.d.e.e'1.g.g'2.h.i.j} + H{a.b.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.d.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -49/1472

 H{a.b.c.d.f.g.g'2.h.i.j} + H{a.b.d.d'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.f.g.g'2.h.i.j} - H{a.b.d.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e'1.h.i} + H{a.b.d'1.e.e'1.h.i} - H{a.b.c.d'1.e.e'1.h.i} - H{a.b.d'1.e'1.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e'1.f.g'2.h.i} + H{a.b.d.e.e'1.f.g'2.h.i} - H{a.b.c.d.e.e'1.f.g'2.h.i} - H{a.b.d.e'1.f.g'2.h.i} >= 0
 with coefficient  -43/736

 H{a.b.c.d'1.e'1.g.g'2.h.i} + H{a.b.d'1.e.e'1.g.g'2.h.i} - H{a.b.c.d'1.e.e'1.g.g'2.h.i} - H{a.b.d'1.e'1.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.f.g.h.i.j} + H{a.b.d'1.e.f.g.h.i.j} - H{a.b.c.d'1.e.f.g.h.i.j} - H{a.b.d'1.f.g.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.g'2.h.i.j} + H{a.b.d'1.e.g'2.h.i.j} - H{a.b.c.d'1.e.g'2.h.i.j} - H{a.b.d'1.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.f.g.g'2.h.i.j} + H{a.b.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.d.d'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.h.i} + H{a.b.d.e'1.h.i} - H{a.b.c.d.e'1.h.i} - H{a.b.d.h.i} >= 0
 with coefficient  -49/1472

 H{a.b.c.d'1.f.g.g'2.h.i} + H{a.b.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e'1.f.g.g'2.h.i} - H{a.b.d'1.f.g.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.e.g.g'2.h.i.j} + H{a.b.e.e'1.g.g'2.h.i.j} - H{a.b.c.e.e'1.g.g'2.h.i.j} - H{a.b.e.g.g'2.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.d'1.e.g.g'2.h.i.j} + H{a.b.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.d.d'1.e.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.f.g.g'2.h.i.j} + H{a.b.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} + H{a.b.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.f.g.g'2.h.i.j} >= 0
 with coefficient  -25/1472

 H{b.c.e'1.h} + H{b.e'1.f.h} - H{b.c.e'1.f.h} - H{b.e'1.h} >= 0
 with coefficient  -9091/19872

 H{a.b.c.d.e'1.h.i} + H{a.b.d.e'1.f.h.i} - H{a.b.c.d.e'1.f.h.i} - H{a.b.d.e'1.h.i} >= 0
 with coefficient  -49/1472

 H{a.b.c.d'1.e.e'1.h.i} + H{a.b.d'1.e.e'1.f.h.i} - H{a.b.c.d'1.e.e'1.f.h.i} - H{a.b.d'1.e.e'1.h.i} >= 0
 with coefficient  -3/368

 H{a.c.e.e'1.g'2.h.i} + H{a.e.e'1.f.g'2.h.i} - H{a.c.e.e'1.f.g'2.h.i} - H{a.e.e'1.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.h.i.j} + H{a.b.d'1.f.h.i.j} - H{a.b.c.d'1.f.h.i.j} - H{a.b.d'1.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.e'1.g.h.i.j} + H{a.b.e'1.f.g.h.i.j} - H{a.b.c.e'1.f.g.h.i.j} - H{a.b.e'1.g.h.i.j} >= 0
 with coefficient  -5255/9936

 H{a.b.c.d.d'1.e.g'2.h.i.j} + H{a.b.d.d'1.e.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g'2.h.i.j} - H{a.b.d.d'1.e.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.c.e.g.g'2.h.i.j} + H{a.e.f.g.g'2.h.i.j} - H{a.c.e.f.g.g'2.h.i.j} - H{a.e.g.g'2.h.i.j} >= 0
 with coefficient  -3/368

 H{a.c.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.d.d'1.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.b.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -33/368

 H{b.c.d'1.f} + H{b.d'1.f.g} - H{b.c.d'1.f.g} - H{b.d'1.f} >= 0
 with coefficient  -2435/13248

 H{a.b.c.d.e.e'1.f.h.i} + H{a.b.d.e.e'1.f.g.h.i} - H{a.b.c.d.e.e'1.f.g.h.i} - H{a.b.d.e.e'1.f.h.i} >= 0
 with coefficient  -13/1472

 H{a.c.e'1.g'2.h.i} + H{a.e'1.g.g'2.h.i} - H{a.c.e'1.g.g'2.h.i} - H{a.e'1.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e.e'1.g'2.h.i} + H{a.b.d.e.e'1.g.g'2.h.i} - H{a.b.c.d.e.e'1.g.g'2.h.i} - H{a.b.d.e.e'1.g'2.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.c.e.f.g'2.h.i} + H{a.b.e.f.g.g'2.h.i} - H{a.b.c.e.f.g.g'2.h.i} - H{a.b.e.f.g'2.h.i} >= 0
 with coefficient  -11/1472

 H{a.b.c.d'1.e'1.f.g'2.h.i} + H{a.b.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e'1.f.g.g'2.h.i} - H{a.b.d'1.e'1.f.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.f.g'2.h.j} + H{a.b.f.g.g'2.h.j} - H{a.b.c.f.g.g'2.h.j} - H{a.b.f.g'2.h.j} >= 0
 with coefficient  -23963/39744

 H{a.b.c.d.e.g'2.h.i.j} + H{a.b.d.e.g.g'2.h.i.j} - H{a.b.c.d.e.g.g'2.h.i.j} - H{a.b.d.e.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.f.g'2.h.i.j} + H{a.b.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.f.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} + H{a.b.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.e'1.f.g'2.h.i.j} >= 0
 with coefficient  -9/368

 H{a.c.f.h} + H{a.f.g'2.h} - H{a.c.f.g'2.h} - H{a.f.h} >= 0
 with coefficient  -2273/19872

 H{a.b.c.d.e.h.i} + H{a.b.d.e.g'2.h.i} - H{a.b.c.d.e.g'2.h.i} - H{a.b.d.e.h.i} >= 0
 with coefficient  -3/184

 H{a.c.d.e.f.h.i} + H{a.d.e.f.g'2.h.i} - H{a.c.d.e.f.g'2.h.i} - H{a.d.e.f.h.i} >= 0
 with coefficient  -11/1472

 H{a.c.d'1.e'1.f.h.i} + H{a.d'1.e'1.f.g'2.h.i} - H{a.c.d'1.e'1.f.g'2.h.i} - H{a.d'1.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e'1.f.h.i} + H{a.b.d'1.e'1.f.g'2.h.i} - H{a.b.c.d'1.e'1.f.g'2.h.i} - H{a.b.d'1.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.c.e.e'1.f.h.i} + H{a.e.e'1.f.g'2.h.i} - H{a.c.e.e'1.f.g'2.h.i} - H{a.e.e'1.f.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.h.i} + H{a.b.d.d'1.e.e'1.f.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i} - H{a.b.d.d'1.e.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.h.i.j} + H{a.b.d'1.g'2.h.i.j} - H{a.b.c.d'1.g'2.h.i.j} - H{a.b.d'1.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.e.f.g.h.i.j} + H{a.b.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.f.g.g'2.h.i.j} - H{a.b.d'1.e.f.g.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.f.g.h.i.j} + H{a.b.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.f.g.h.i.j} >= 0
 with coefficient  -3/184

 H{c.d'1.f.g} + H{d'1.f.g.i} - H{c.d'1.f.g.i} - H{d'1.f.g} >= 0
 with coefficient  -2435/13248

 H{a.b.c.d'1.h.i} + H{a.b.d'1.h.i.j} - H{a.b.c.d'1.h.i.j} - H{a.b.d'1.h.i} >= 0
 with coefficient  -25/1472

 H{a.b.c.d.e.e'1.f.g.h.i} + H{a.b.d.e.e'1.f.g.h.i.j} - H{a.b.c.d.e.e'1.f.g.h.i.j} - H{a.b.d.e.e'1.f.g.h.i} >= 0
 with coefficient  -13/1472

 H{a.b.c.d.e.g'2.h.i} + H{a.b.d.e.g'2.h.i.j} - H{a.b.c.d.e.g'2.h.i.j} - H{a.b.d.e.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.c.e.f.g'2.h.i} + H{a.e.f.g'2.h.i.j} - H{a.c.e.f.g'2.h.i.j} - H{a.e.f.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.e.e'1.f.g'2.h.i} + H{a.b.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.d'1.e.e'1.f.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.g.g'2.h.i} + H{a.b.d.d'1.e.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.g.g'2.h.i.j} - H{a.b.d.d'1.e.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.e.e'1.g.g'2.h.i} + H{a.b.d.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.e.e'1.g.g'2.h.i.j} - H{a.b.d.e.e'1.g.g'2.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.c.d'1.e.e'1.g.g'2.h.i} + H{a.b.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.d'1.e.e'1.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e.e'1.f.g.h} + H{a.b.c.d'1.e.e'1.f.g.h} - H{a.b.c.d.d'1.e.e'1.f.g.h} - H{a.b.c.e.e'1.f.g.h} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.f.g.h.i} + H{a.b.c.d'1.f.g.h.i} - H{a.b.c.d.d'1.f.g.h.i} - H{a.b.c.f.g.h.i} >= 0
 with coefficient  -5903/9936

 H{a.b.c.d.e'1.f.g.h.i} + H{a.b.c.d'1.e'1.f.g.h.i} - H{a.b.c.d.d'1.e'1.f.g.h.i} - H{a.b.c.e'1.f.g.h.i} >= 0
 with coefficient  -9/368

 H{a.b.c.d.e.g.g'2.h.i} + H{a.b.c.d'1.e.g.g'2.h.i} - H{a.b.c.d.d'1.e.g.g'2.h.i} - H{a.b.c.e.g.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e'1.f.g.g'2.h.i} + H{a.b.c.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.e'1.f.g.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e.f.h.j} + H{a.b.c.d'1.e.f.h.j} - H{a.b.c.d.d'1.e.f.h.j} - H{a.b.c.e.f.h.j} >= 0
 with coefficient  -133/864

 H{a.c.d.e.g'2.h.j} + H{a.c.d'1.e.g'2.h.j} - H{a.c.d.d'1.e.g'2.h.j} - H{a.c.e.g'2.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e.g.g'2.h.i.j} + H{a.b.c.d'1.e.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.g.g'2.h.i.j} - H{a.b.c.e.g.g'2.h.i.j} >= 0
 with coefficient  -1/64

 H{a.b.c.d.h.i} + H{a.b.c.e'1.h.i} - H{a.b.c.d.e'1.h.i} - H{a.b.c.h.i} >= 0
 with coefficient  -3/92

 H{a.b.d.d'1.f.g.h.i} + H{a.b.d'1.e'1.f.g.h.i} - H{a.b.d.d'1.e'1.f.g.h.i} - H{a.b.d'1.f.g.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.f.g.h.i} + H{a.b.c.d'1.e'1.f.g.h.i} - H{a.b.c.d.d'1.e'1.f.g.h.i} - H{a.b.c.d'1.f.g.h.i} >= 0
 with coefficient  -5903/9936

 H{a.b.c.d.e.f.g.h.i} + H{a.b.c.e.e'1.f.g.h.i} - H{a.b.c.d.e.e'1.f.g.h.i} - H{a.b.c.e.f.g.h.i} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e.g.g'2.h.i} + H{a.b.c.d'1.e.e'1.g.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.g.g'2.h.i} - H{a.b.c.d'1.e.g.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.f.h.j} + H{a.b.c.d'1.e.e'1.f.h.j} - H{a.b.c.d.d'1.e.e'1.f.h.j} - H{a.b.c.d'1.e.f.h.j} >= 0
 with coefficient  -2735/19872

 H{a.b.c.d.d'1.f.g.g'2.h.i.j} + H{a.b.c.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} + H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.e'1.h.i} + H{a.b.c.e'1.f.h.i} - H{a.b.c.d.e'1.f.h.i} - H{a.b.c.e'1.h.i} >= 0
 with coefficient  -3/92

 H{a.d.e'1.g'2.h.i} + H{a.e'1.f.g'2.h.i} - H{a.d.e'1.f.g'2.h.i} - H{a.e'1.g'2.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.c.d.d'1.e'1.g.g'2.h.i} + H{a.b.c.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e'1.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.g.g'2.h.i} + H{a.b.c.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e.e'1.g.g'2.h.i} >= 0
 with coefficient  -1/736

 H{a.b.c.d.e'1.g.h.i.j} + H{a.b.c.e'1.f.g.h.i.j} - H{a.b.c.d.e'1.f.g.h.i.j} - H{a.b.c.e'1.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.c.d.e.g'2.h.i.j} + H{a.c.e.f.g'2.h.i.j} - H{a.c.d.e.f.g'2.h.i.j} - H{a.c.e.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.d.e'1.g.g'2.h.i.j} + H{a.e'1.f.g.g'2.h.i.j} - H{a.d.e'1.f.g.g'2.h.i.j} - H{a.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d.d'1.e'1.g.g'2.h.i.j} + H{a.b.c.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -1/64

 H{a.b.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.b.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d'1.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -35/1472

 H{a.b.c.d.f.g'2.h.j} + H{a.b.c.f.g.g'2.h.j} - H{a.b.c.d.f.g.g'2.h.j} - H{a.b.c.f.g'2.h.j} >= 0
 with coefficient  -23963/39744

 H{a.b.c.d.d'1.e.e'1.f.h.i.j} + H{a.b.c.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d'1.e.e'1.f.h.i.j} >= 0
 with coefficient  -2735/19872

 H{a.b.d.d'1.e.g'2.h.i.j} + H{a.b.d'1.e.g.g'2.h.i.j} - H{a.b.d.d'1.e.g.g'2.h.i.j} - H{a.b.d'1.e.g'2.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} + H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.f.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.d.e.f} + H{a.e.f.g'2} - H{a.d.e.f.g'2} - H{a.e.f} >= 0
 with coefficient  -11/1472

 H{b.d.i} + H{b.g'2.i} - H{b.d.g'2.i} - H{b.i} >= 0
 with coefficient  -97/4416

 H{a.b.d.d'1.e.e'1.f.h.i} + H{a.b.d'1.e.e'1.f.g'2.h.i} - H{a.b.d.d'1.e.e'1.f.g'2.h.i} - H{a.b.d'1.e.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.d'1.f.g.h.i} + H{a.b.d'1.f.g.g'2.h.i} - H{a.b.d.d'1.f.g.g'2.h.i} - H{a.b.d'1.f.g.h.i} >= 0
 with coefficient  -3/368

 H{a.c.d.e.h.j} + H{a.c.e.g'2.h.j} - H{a.c.d.e.g'2.h.j} - H{a.c.e.h.j} >= 0
 with coefficient  -1/1472

 H{a.c.d.e.h.i.j} + H{a.c.e.g'2.h.i.j} - H{a.c.d.e.g'2.h.i.j} - H{a.c.e.h.i.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e.f.g.h.i.j} + H{a.b.c.e.f.g.g'2.h.i.j} - H{a.b.c.d.e.f.g.g'2.h.i.j} - H{a.b.c.e.f.g.h.i.j} >= 0
 with coefficient  -3/368

 H{a.d.e.f.g'2.i} + H{a.e.f.g'2.h.i} - H{a.d.e.f.g'2.h.i} - H{a.e.f.g'2.i} >= 0
 with coefficient  -11/1472

 H{a.d.e.f.g'2} + H{a.e.f.g'2.i} - H{a.d.e.f.g'2.i} - H{a.e.f.g'2} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.d'1.e.e'1.f.h} + H{a.b.c.d'1.e.e'1.f.h.i} - H{a.b.c.d.d'1.e.e'1.f.h.i} - H{a.b.c.d'1.e.e'1.f.h} >= 0
 with coefficient  -3/368

 H{b.c.d.e'1.f.g'2.h} + H{b.c.e'1.f.g'2.h.i} - H{b.c.d.e'1.f.g'2.h.i} - H{b.c.e'1.f.g'2.h} >= 0
 with coefficient  -374/621

 H{a.b.c.d.d'1.e.f.h.j} + H{a.b.c.d'1.e.f.h.i.j} - H{a.b.c.d.d'1.e.f.h.i.j} - H{a.b.c.d'1.e.f.h.j} >= 0
 with coefficient  -3/184

 H{b.c.d.d'1.e.e'1.f.h.j} + H{b.c.d'1.e.e'1.f.h.i.j} - H{b.c.d.d'1.e.e'1.f.h.i.j} - H{b.c.d'1.e.e'1.f.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e.e'1.f.h.j} + H{a.b.c.d'1.e.e'1.f.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.h.i.j} - H{a.b.c.d'1.e.e'1.f.h.j} >= 0
 with coefficient  -2735/19872

 H{a.c.d.d'1.e.g'2.h.j} + H{a.c.d'1.e.g'2.h.i.j} - H{a.c.d.d'1.e.g'2.h.i.j} - H{a.c.d'1.e.g'2.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.j} + H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.f.g.g'2.h.j} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e'1.f.g.h} + H{a.b.c.e.e'1.f.g.h} - H{a.b.c.d'1.e.e'1.f.g.h} - H{a.b.c.e'1.f.g.h} >= 0
 with coefficient  -4817/19872

 H{a.b.c.d.d'1.e'1.f.g.g'2.i} + H{a.b.c.d.e.e'1.f.g.g'2.i} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.i} - H{a.b.c.d.e'1.f.g.g'2.i} >= 0
 with coefficient  -9/368

 H{a.b.c.d'1.e'1.f.g.h.i} + H{a.b.c.e.e'1.f.g.h.i} - H{a.b.c.d'1.e.e'1.f.g.h.i} - H{a.b.c.e'1.f.g.h.i} >= 0
 with coefficient  -2257/39744

 H{a.b.c.d'1.f.h.i.j} + H{a.b.c.e.f.h.i.j} - H{a.b.c.d'1.e.f.h.i.j} - H{a.b.c.f.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e'1.f.g.h.i.j} + H{a.b.c.e.e'1.f.g.h.i.j} - H{a.b.c.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.e'1.f.g.h.i.j} >= 0
 with coefficient  -119/1472

 H{a.b.c.d.d'1.f.g.g'2.h.i.j} + H{a.b.c.d.e.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.c.d.f.g.g'2.h.i.j} >= 0
 with coefficient  -23585/39744

 H{a.c.d'1.e'1.f.g.g'2.h.i.j} + H{a.c.e.e'1.f.g.g'2.h.i.j} - H{a.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -1/64

 H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} + H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -37/1472

 H{d'1.i} + H{e'1.i} - H{d'1.e'1.i} - H{i} >= 0
 with coefficient  -97/4416

 H{a.b.c.d'1.g'2.h.i} + H{a.b.c.f.g'2.h.i} - H{a.b.c.d'1.f.g'2.h.i} - H{a.b.c.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.d'1.e'1.g'2.h.i} + H{a.e'1.f.g'2.h.i} - H{a.d'1.e'1.f.g'2.h.i} - H{a.e'1.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.g'2.h.i} + H{a.b.c.d.e.e'1.f.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i} - H{a.b.c.d.e.e'1.g'2.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.d.d'1.e.g.g'2.h.i} + H{a.b.d.e.f.g.g'2.h.i} - H{a.b.d.d'1.e.f.g.g'2.h.i} - H{a.b.d.e.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.c.d'1.e'1.g.g'2.h.i} + H{a.c.e'1.f.g.g'2.h.i} - H{a.c.d'1.e'1.f.g.g'2.h.i} - H{a.c.e'1.g.g'2.h.i} >= 0
 with coefficient  -1/64

 H{a.c.d'1.e.e'1.g.g'2.h.i} + H{a.c.e.e'1.f.g.g'2.h.i} - H{a.c.d'1.e.e'1.f.g.g'2.h.i} - H{a.c.e.e'1.g.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.d'1.e.e'1.g.g'2.h.i.j} + H{a.b.e.e'1.f.g.g'2.h.i.j} - H{a.b.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.d.e.e'1.f.g.g'2.h.i.j} - H{a.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.d.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.b.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -2911/4968

 H{d'1.f.h.i} + H{f.g.h.i} - H{d'1.f.g.h.i} - H{f.h.i} >= 0
 with coefficient  -14/621

 H{a.c.d'1.f.g'2.h.i} + H{a.c.f.g.g'2.h.i} - H{a.c.d'1.f.g.g'2.h.i} - H{a.c.f.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.f.h.i.j} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.c.d.d'1.e.f.g.h.i.j} - H{a.b.c.d.e.f.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e'1.f.h.i.j} + H{a.b.c.d.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.h.i.j} - H{a.b.c.d.e'1.f.h.i.j} >= 0
 with coefficient  -374/621

 H{d'1} + H{g'2} - H{d'1.g'2} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e'1.f.g.h} + H{a.b.c.e'1.f.g.g'2.h} - H{a.b.c.d'1.e'1.f.g.g'2.h} - H{a.b.c.e'1.f.g.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e.e'1.f.g.h} + H{a.b.c.e.e'1.f.g.g'2.h} - H{a.b.c.d'1.e.e'1.f.g.g'2.h} - H{a.b.c.e.e'1.f.g.h} >= 0
 with coefficient  -1/1472

 H{a.b.c.d'1.h.i} + H{a.b.c.g'2.h.i} - H{a.b.c.d'1.g'2.h.i} - H{a.b.c.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.d'1.e'1.f.g.h.i} + H{a.b.d.e'1.f.g.g'2.h.i} - H{a.b.d.d'1.e'1.f.g.g'2.h.i} - H{a.b.d.e'1.f.g.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e'1.f.g.h.i} + H{a.b.c.d.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d.e'1.f.g.h.i} >= 0
 with coefficient  -3073/4968

 H{a.c.d.d'1.e.e'1.g.h.i.j} + H{a.c.d.e.e'1.g.g'2.h.i.j} - H{a.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.c.d.e.e'1.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d'1.e'1.f.g.h.i.j} + H{a.b.c.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.e'1.f.g.h.i.j} >= 0
 with coefficient  -1/64

 H{a.d'1.e'1.f.g'2.i} + H{a.e'1.f.g'2.h.i} - H{a.d'1.e'1.f.g'2.h.i} - H{a.e'1.f.g'2.i} >= 0
 with coefficient  -3/368

 H{b.c.d'1.e.f.h} + H{b.c.e.f.h.i} - H{b.c.d'1.e.f.h.i} - H{b.c.e.f.h} >= 0
 with coefficient  -9607/39744

 H{b.c.d'1.e.f.g'2.h} + H{b.c.e.f.g'2.h.i} - H{b.c.d'1.e.f.g'2.h.i} - H{b.c.e.f.g'2.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e.e'1.f.g.g'2.h} + H{a.b.c.e.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.e.e'1.f.g.g'2.h} >= 0
 with coefficient  -13/1472

 H{a.b.c.d.d'1.e.f.g'2.h.j} + H{a.b.c.d.e.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g'2.h.i.j} - H{a.b.c.d.e.f.g'2.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e'1.f.g'2.h.j} + H{a.b.c.d.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g'2.h.i.j} - H{a.b.c.d.e'1.f.g'2.h.j} >= 0
 with coefficient  -374/621

 H{b.c.d.d'1.e.e'1.f.g.g'2.h.j} + H{b.c.d.e.e'1.f.g.g'2.h.i.j} - H{b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{b.c.d.e.e'1.f.g.g'2.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e.g.h} + H{a.b.c.d.e.g.h.j} - H{a.b.c.d.d'1.e.g.h.j} - H{a.b.c.d.e.g.h} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e'1.f.g.g'2.h} + H{a.b.c.d.e'1.f.g.g'2.h.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.j} - H{a.b.c.d.e'1.f.g.g'2.h} >= 0
 with coefficient  -374/621

 H{b.d.d'1.e.g.h.i} + H{b.d.e.g.h.i.j} - H{b.d.d'1.e.g.h.i.j} - H{b.d.e.g.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.f.g.h.i} + H{a.b.c.f.g.h.i.j} - H{a.b.c.d'1.f.g.h.i.j} - H{a.b.c.f.g.h.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e.f.g.h.i} + H{a.b.c.e.f.g.h.i.j} - H{a.b.c.d'1.e.f.g.h.i.j} - H{a.b.c.e.f.g.h.i} >= 0
 with coefficient  -2257/39744

 H{a.b.c.d'1.e'1.f.g.h.i} + H{a.b.c.e'1.f.g.h.i.j} - H{a.b.c.d'1.e'1.f.g.h.i.j} - H{a.b.c.e'1.f.g.h.i} >= 0
 with coefficient  -77/736

 H{a.b.c.d.d'1.e.e'1.f.g.h.i} + H{a.b.c.d.e.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d.e.e'1.f.g.h.i} >= 0
 with coefficient  -13/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.e.f.g.i} + H{a.b.c.d.e'1.f.g.i} - H{a.b.c.d.e.e'1.f.g.i} - H{a.b.c.d.f.g.i} >= 0
 with coefficient  -9/368

 H{a.e.f.g.h.i} + H{a.e'1.f.g.h.i} - H{a.e.e'1.f.g.h.i} - H{a.f.g.h.i} >= 0
 with coefficient  -11/1472

 H{a.c.e.f.g.h.i} + H{a.c.e'1.f.g.h.i} - H{a.c.e.e'1.f.g.h.i} - H{a.c.f.g.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.e.f.g.h.i} + H{a.b.c.e'1.f.g.h.i} - H{a.b.c.e.e'1.f.g.h.i} - H{a.b.c.f.g.h.i} >= 0
 with coefficient  -15077/39744

 H{a.b.d.e.f.g.h.i.j} + H{a.b.d.e'1.f.g.h.i.j} - H{a.b.d.e.e'1.f.g.h.i.j} - H{a.b.d.f.g.h.i.j} >= 0
 with coefficient  -13/1472

 H{a.c.e.f.g.g'2.h.i.j} + H{a.c.e'1.f.g.g'2.h.i.j} - H{a.c.e.e'1.f.g.g'2.h.i.j} - H{a.c.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.d.e.f.g.g'2.h.i.j} + H{a.b.d.e'1.f.g.g'2.h.i.j} - H{a.b.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.d.f.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.f.g.g'2.h.i.j} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.f.g.g'2.h.i.j} >= 0
 with coefficient  -24233/39744

 H{a.e.e'1.g'2.h.i} + H{a.e'1.f.g'2.h.i} - H{a.e.e'1.f.g'2.h.i} - H{a.e'1.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.d.e.e'1.g'2.h.i} + H{a.b.d.e'1.f.g'2.h.i} - H{a.b.d.e.e'1.f.g'2.h.i} - H{a.b.d.e'1.g'2.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.c.d.d'1.e.e'1.g.g'2.h.i} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e'1.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.c.e.e'1.g.h.i.j} + H{a.c.e'1.f.g.h.i.j} - H{a.c.e.e'1.f.g.h.i.j} - H{a.c.e'1.g.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.d.e.e'1.g.g'2.h.i.j} + H{a.d.e'1.f.g.g'2.h.i.j} - H{a.d.e.e'1.f.g.g'2.h.i.j} - H{a.d.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d.e.e'1.g.g'2.h.i.j} + H{a.b.c.d.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -1/64

 H{a.b.c.d.e.f.g'2.h.j} + H{a.b.c.d.f.g.g'2.h.j} - H{a.b.c.d.e.f.g.g'2.h.j} - H{a.b.c.d.f.g'2.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.j} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.j} - H{a.b.c.d.d'1.e'1.f.g'2.h.j} >= 0
 with coefficient  -374/621

 H{a.b.d'1.e.f.h.i.j} + H{a.b.d'1.f.g.h.i.j} - H{a.b.d'1.e.f.g.h.i.j} - H{a.b.d'1.f.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.d.e.f.g'2.h.i.j} + H{a.b.d.f.g.g'2.h.i.j} - H{a.b.d.e.f.g.g'2.h.i.j} - H{a.b.d.f.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e.e'1.f.h} + H{a.b.c.d'1.e'1.f.g'2.h} - H{a.b.c.d'1.e.e'1.f.g'2.h} - H{a.b.c.d'1.e'1.f.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e.e'1.f.g.i} + H{a.b.c.d.e'1.f.g.g'2.i} - H{a.b.c.d.e.e'1.f.g.g'2.i} - H{a.b.c.d.e'1.f.g.i} >= 0
 with coefficient  -9/368

 H{a.b.c.e.f.h.i} + H{a.b.c.f.g'2.h.i} - H{a.b.c.e.f.g'2.h.i} - H{a.b.c.f.h.i} >= 0
 with coefficient  -3/368

 H{a.e.e'1.f.h.i} + H{a.e'1.f.g'2.h.i} - H{a.e.e'1.f.g'2.h.i} - H{a.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.e.e'1.f.h.i} + H{a.b.d.e'1.f.g'2.h.i} - H{a.b.d.e.e'1.f.g'2.h.i} - H{a.b.d.e'1.f.h.i} >= 0
 with coefficient  -13/1472

 H{a.b.d.e.f.g.h.i} + H{a.b.d.f.g.g'2.h.i} - H{a.b.d.e.f.g.g'2.h.i} - H{a.b.d.f.g.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.e.f.g.h.i} + H{a.b.c.d.f.g.g'2.h.i} - H{a.b.c.d.e.f.g.g'2.h.i} - H{a.b.c.d.f.g.h.i} >= 0
 with coefficient  -22937/39744

 H{a.d.e.f.h.i.j} + H{a.d.f.g'2.h.i.j} - H{a.d.e.f.g'2.h.i.j} - H{a.d.f.h.i.j} >= 0
 with coefficient  -3/184

 H{a.c.d.e.e'1.g.h.i.j} + H{a.c.d.e'1.g.g'2.h.i.j} - H{a.c.d.e.e'1.g.g'2.h.i.j} - H{a.c.d.e'1.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.d.d'1.e.f.g.h.i.j} + H{a.b.d.d'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.d.d'1.f.g.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.i} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e'1.f.g.g'2.i} >= 0
 with coefficient  -9/368

 H{a.b.c.e.e'1.f.g.g'2.h} + H{a.b.c.e'1.f.g.g'2.h.i} - H{a.b.c.e.e'1.f.g.g'2.h.i} - H{a.b.c.e'1.f.g.g'2.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.j} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.j} >= 0
 with coefficient  -374/621

 H{a.b.c.e.e'1.g.h.i} + H{a.b.c.e'1.g.h.i.j} - H{a.b.c.e.e'1.g.h.i.j} - H{a.b.c.e'1.g.h.i} >= 0
 with coefficient  -119/1472

 H{a.c.d'1.e.e'1.g.g'2.h.i.j} + H{a.c.d'1.e.f.g.g'2.h.i.j} - H{a.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.c.d'1.e.g.g'2.h.i.j} >= 0
 with coefficient  -3/184

 H{e'1} + H{g} - H{e'1.g} >= 0
 with coefficient  -212351/79488

 H{a.b.e'1.f.i} + H{a.b.f.g.i} - H{a.b.e'1.f.g.i} - H{a.b.f.i} >= 0
 with coefficient  -1507/19872

 H{a.b.c.d.e'1.f.g'2.h.j} + H{a.b.c.d.f.g.g'2.h.j} - H{a.b.c.d.e'1.f.g.g'2.h.j} - H{a.b.c.d.f.g'2.h.j} >= 0
 with coefficient  -374/621

 H{a.b.d'1.e.e'1.f.h.i.j} + H{a.b.d'1.e.f.g.h.i.j} - H{a.b.d'1.e.e'1.f.g.h.i.j} - H{a.b.d'1.e.f.h.i.j} >= 0
 with coefficient  -3/184

 H{a.d'1.e'1.f.i} + H{a.d'1.f.g'2.i} - H{a.d'1.e'1.f.g'2.i} - H{a.d'1.f.i} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e'1.f.g.h.i.j} + H{a.b.c.d'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.f.g.h.i.j} >= 0
 with coefficient  -3/368

 H{a.b.c.d'1.e.e'1.f.g'2.h} + H{a.b.c.d'1.e.f.g'2.h.i} - H{a.b.c.d'1.e.e'1.f.g'2.h.i} - H{a.b.c.d'1.e.f.g'2.h} >= 0
 with coefficient  -3/368

 H{b.c.d'1.e.e'1.f.h.j} + H{b.c.d'1.e.f.h.i.j} - H{b.c.d'1.e.e'1.f.h.i.j} - H{b.c.d'1.e.f.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.j} + H{a.b.c.d.d'1.e.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.f.g'2.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.g.h} + H{a.b.c.d.d'1.e.g.h.j} - H{a.b.c.d.d'1.e.e'1.g.h.j} - H{a.b.c.d.d'1.e.g.h} >= 0
 with coefficient  -9607/39744

 H{a.b.c.e'1.f.g.h.i} + H{a.b.c.f.g.h.i.j} - H{a.b.c.e'1.f.g.h.i.j} - H{a.b.c.f.g.h.i} >= 0
 with coefficient  -131/1472

 H{a.b.d.e'1.f.g.h.i} + H{a.b.d.f.g.h.i.j} - H{a.b.d.e'1.f.g.h.i.j} - H{a.b.d.f.g.h.i} >= 0
 with coefficient  -13/1472

 H{a.b.c.d'1.e.e'1.f.g.h.i} + H{a.b.c.d'1.e.f.g.h.i.j} - H{a.b.c.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d'1.e.f.g.h.i} >= 0
 with coefficient  -2257/39744

 H{a.b.c.d.d'1.e.e'1.g.g'2.h.i} + H{a.b.c.d.d'1.e.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.e'1.f.g.g'2.h.i} + H{a.b.c.f.g.g'2.h.i.j} - H{a.b.c.e'1.f.g.g'2.h.i.j} - H{a.b.c.f.g.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.e'1.f.g.g'2.h.i} + H{a.b.d.f.g.g'2.h.i.j} - H{a.b.d.e'1.f.g.g'2.h.i.j} - H{a.b.d.f.g.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.e'1.f.g.g'2.h.i} + H{a.b.c.d.f.g.g'2.h.i.j} - H{a.b.c.d.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.f.g.g'2.h.i} >= 0
 with coefficient  -22937/39744

 H{a.b.d.d'1.e'1.f.g.g'2.h.i} + H{a.b.d.d'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.f.g.g'2.h.i} >= 0
 with coefficient  -3/368

 H{a.b.e.e'1.f.g.g'2.h.i} + H{a.b.e.f.g.g'2.h.i.j} - H{a.b.e.e'1.f.g.g'2.h.i.j} - H{a.b.e.f.g.g'2.h.i} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.e.e'1.f.g.g'2.h.i} + H{a.b.c.d.e.f.g.g'2.h.i.j} - H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e.f.g.g'2.h.i} >= 0
 with coefficient  -13/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} >= 0
 with coefficient  -13021/9936

 H{a.e'1.f.g'2.h.i} + H{a.e'1.g.g'2.h.i} - H{a.e'1.f.g.g'2.h.i} - H{a.e'1.g'2.h.i} >= 0
 with coefficient  -5903/9936

 H{a.d'1.e'1.f.g'2.h.i} + H{a.d'1.e'1.g.g'2.h.i} - H{a.d'1.e'1.f.g.g'2.h.i} - H{a.d'1.e'1.g'2.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.e.e'1.f.g'2.h.i} + H{a.b.c.e.e'1.g.g'2.h.i} - H{a.b.c.e.e'1.f.g.g'2.h.i} - H{a.b.c.e.e'1.g'2.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} + H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g'2.h.i.j} >= 0
 with coefficient  -73/1472

 H{c.f} + H{c.g'2} - H{c.f.g'2} - H{c} >= 0
 with coefficient  -1019/39744

 H{d'1.f} + H{d'1.g'2} - H{d'1.f.g'2} - H{d'1} >= 0
 with coefficient  -3/368

 H{a.b.e.f.g.h.i} + H{a.b.e.g.g'2.h.i} - H{a.b.e.f.g.g'2.h.i} - H{a.b.e.g.h.i} >= 0
 with coefficient  -11/1472

 H{a.c.e.f.g.h.i} + H{a.c.e.g.g'2.h.i} - H{a.c.e.f.g.g'2.h.i} - H{a.c.e.g.h.i} >= 0
 with coefficient  -1/1472

 H{a.c.e'1.f.g.h.i} + H{a.c.e'1.g.g'2.h.i} - H{a.c.e'1.f.g.g'2.h.i} - H{a.c.e'1.g.h.i} >= 0
 with coefficient  -35/1472

 H{a.e.f.g.h.i.j} + H{a.e.g.g'2.h.i.j} - H{a.e.f.g.g'2.h.i.j} - H{a.e.g.h.i.j} >= 0
 with coefficient  -3/368

 H{a.c.e.e'1.f.g.h.i.j} + H{a.c.e.e'1.g.g'2.h.i.j} - H{a.c.e.e'1.f.g.g'2.h.i.j} - H{a.c.e.e'1.g.h.i.j} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} + H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.c.d.d'1.e.e'1.f.g.h} + H{a.b.c.d.d'1.e.e'1.g.h.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.j} - H{a.b.c.d.d'1.e.e'1.g.h} >= 0
 with coefficient  -9607/39744

 H{b.d.d'1.e.f.g.h.i} + H{b.d.d'1.e.g.h.i.j} - H{b.d.d'1.e.f.g.h.i.j} - H{b.d.d'1.e.g.h.i} >= 0
 with coefficient  -3/184

 H{a.e'1.f.g.h.i} + H{a.e'1.g.h.i.j} - H{a.e'1.f.g.h.i.j} - H{a.e'1.g.h.i} >= 0
 with coefficient  -5255/9936

 H{a.b.c.e.e'1.f.g.h.i} + H{a.b.c.e.e'1.g.h.i.j} - H{a.b.c.e.e'1.f.g.h.i.j} - H{a.b.c.e.e'1.g.h.i} >= 0
 with coefficient  -119/1472

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.i} + H{a.b.c.d.d'1.e.e'1.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g'2.h.i} >= 0
 with coefficient  -73/1472

 H{a.b.e.f.g.g'2.h.i} + H{a.b.e.g.g'2.h.i.j} - H{a.b.e.f.g.g'2.h.i.j} - H{a.b.e.g.g'2.h.i} >= 0
 with coefficient  -11/1472

 H{a.b.c.d.e.f.g.g'2.h.i} + H{a.b.c.d.e.g.g'2.h.i.j} - H{a.b.c.d.e.f.g.g'2.h.i.j} - H{a.b.c.d.e.g.g'2.h.i} >= 0
 with coefficient  -23585/39744

 H{a.e'1.f.g.g'2.h.i} + H{a.e'1.g.g'2.h.i.j} - H{a.e'1.f.g.g'2.h.i.j} - H{a.e'1.g.g'2.h.i} >= 0
 with coefficient  -374/621

 H{a.c.d'1.e'1.f.g.g'2.h.i} + H{a.c.d'1.e'1.g.g'2.h.i.j} - H{a.c.d'1.e'1.f.g.g'2.h.i.j} - H{a.c.d'1.e'1.g.g'2.h.i} >= 0
 with coefficient  -1/64

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i} + H{a.b.c.d.d'1.e.e'1.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.g.g'2.h.i} >= 0
 with coefficient  -49/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} >= 0
 with coefficient  -3073/4968

 H{a.b.c.d.e.f.g.h.i} + H{a.b.c.d.e.f.g'2.h.i} - H{a.b.c.d.e.f.g.g'2.h.i} - H{a.b.c.d.e.f.h.i} >= 0
 with coefficient  -11/1472

 H{a.e'1.f.g.h.i} + H{a.e'1.f.g'2.h.i} - H{a.e'1.f.g.g'2.h.i} - H{a.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.e'1.f.g.h.i} + H{a.b.d.e'1.f.g'2.h.i} - H{a.b.d.e'1.f.g.g'2.h.i} - H{a.b.d.e'1.f.h.i} >= 0
 with coefficient  -9/368

 H{a.b.c.d.e'1.f.g.h.i} + H{a.b.c.d.e'1.f.g'2.h.i} - H{a.b.c.d.e'1.f.g.g'2.h.i} - H{a.b.c.d.e'1.f.h.i} >= 0
 with coefficient  -23909/39744

 H{a.b.e.e'1.f.g.h.i} + H{a.b.e.e'1.f.g'2.h.i} - H{a.b.e.e'1.f.g.g'2.h.i} - H{a.b.e.e'1.f.h.i} >= 0
 with coefficient  -11/1472

 H{a.c.e.e'1.f.g.h.i} + H{a.c.e.e'1.f.g'2.h.i} - H{a.c.e.e'1.f.g.g'2.h.i} - H{a.c.e.e'1.f.h.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e.e'1.f.g.h.i} + H{a.b.c.d.e.e'1.f.g'2.h.i} - H{a.b.c.d.e.e'1.f.g.g'2.h.i} - H{a.b.c.d.e.e'1.f.h.i} >= 0
 with coefficient  -13/1472

 H{a.b.c.d.d'1.e.e'1.f.g.h.i} + H{a.b.c.d.d'1.e.e'1.f.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i} - H{a.b.c.d.d'1.e.e'1.f.h.i} >= 0
 with coefficient  -3/368

 H{a.b.f.g.h.j} + H{a.b.f.g'2.h.j} - H{a.b.f.g.g'2.h.j} - H{a.b.f.h.j} >= 0
 with coefficient  -23963/39744

 H{a.b.c.d.d'1.e'1.f.g.h.i.j} + H{a.b.c.d.d'1.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.h.i.j} >= 0
 with coefficient  -374/621

 H{a.b.d'1.e.e'1.f.g.h.i.j} + H{a.b.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.d'1.e.e'1.f.h.i.j} >= 0
 with coefficient  -3/184

 H{a.b.c.d'1.e'1.f.g} + H{a.b.c.d'1.e'1.f.i} - H{a.b.c.d'1.e'1.f.g.i} - H{a.b.c.d'1.e'1.f} >= 0
 with coefficient  -565/9936

 H{a.b.c.d.e'1.f.g.g'2.h} + H{a.b.c.d.e'1.f.g'2.h.i} - H{a.b.c.d.e'1.f.g.g'2.h.i} - H{a.b.c.d.e'1.f.g'2.h} >= 0
 with coefficient  -374/621

 H{a.b.c.d'1.e'1.f.g.g'2.h} + H{a.b.c.d'1.e'1.f.g'2.h.i} - H{a.b.c.d'1.e'1.f.g.g'2.h.i} - H{a.b.c.d'1.e'1.f.g'2.h} >= 0
 with coefficient  -3/368

 H{b.c.d.d'1.e.e'1.f.g.h.j} + H{b.c.d.d'1.e.e'1.f.h.i.j} - H{b.c.d.d'1.e.e'1.f.g.h.i.j} - H{b.c.d.d'1.e.e'1.f.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.j} + H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.j} >= 0
 with coefficient  -24287/39744

 H{d'1.f.g'2} + H{d'1.f.i} - H{d'1.f.g'2.i} - H{d'1.f} >= 0
 with coefficient  -3/368

 H{b.c.e.f.g'2.h} + H{b.c.e.f.h.i} - H{b.c.e.f.g'2.h.i} - H{b.c.e.f.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d.d'1.e.e'1.f.g'2.h.j} + H{a.b.c.d.d'1.e.e'1.f.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.h.j} >= 0
 with coefficient  -3/368

 H{b.c.d.e.f.g.g'2.h.j} + H{b.c.d.e.f.g.h.i.j} - H{b.c.d.e.f.g.g'2.h.i.j} - H{b.c.d.e.f.g.h.j} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e.e'1.f.g.g'2.h.j} + H{a.b.c.d.e.e'1.f.g.h.i.j} - H{a.b.c.d.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e.e'1.f.g.h.j} >= 0
 with coefficient  -9607/39744

 H{a.b.d.e.g.g'2.h} + H{a.b.d.e.g.h.j} - H{a.b.d.e.g.g'2.h.j} - H{a.b.d.e.g.h} >= 0
 with coefficient  -3/184

 H{a.e.f.g'2.i} + H{a.e.f.i.j} - H{a.e.f.g'2.i.j} - H{a.e.f.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.e'1.f.g'2.h.i} + H{a.b.c.d.e'1.f.h.i.j} - H{a.b.c.d.e'1.f.g'2.h.i.j} - H{a.b.c.d.e'1.f.h.i} >= 0
 with coefficient  -374/621

 H{a.b.c.d.e.g.g'2.h.i} + H{a.b.c.d.e.g.h.i.j} - H{a.b.c.d.e.g.g'2.h.i.j} - H{a.b.c.d.e.g.h.i} >= 0
 with coefficient  -11779/19872

 H{a.b.d.d'1.f.g.g'2.h.i} + H{a.b.d.d'1.f.g.h.i.j} - H{a.b.d.d'1.f.g.g'2.h.i.j} - H{a.b.d.d'1.f.g.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.e.f.g.g'2.h.i} + H{a.b.c.e.f.g.h.i.j} - H{a.b.c.e.f.g.g'2.h.i.j} - H{a.b.c.e.f.g.h.i} >= 0
 with coefficient  -3/368

 H{a.b.d.d'1.e.f.g.g'2.h.i} + H{a.b.d.d'1.e.f.g.h.i.j} - H{a.b.d.d'1.e.f.g.g'2.h.i.j} - H{a.b.d.d'1.e.f.g.h.i} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i} + H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.i} >= 0
 with coefficient  -25/1472

 H{a.e.f.g'2.h.i} + H{a.e.f.g'2.i.j} - H{a.e.f.g'2.h.i.j} - H{a.e.f.g'2.i} >= 0
 with coefficient  -1/1472

 H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.j} >= 0
 with coefficient  -1901/2208

 H{b.c.d'1.e.f.h.i} + H{b.c.d'1.e.f.h.j} - H{b.c.d'1.e.f.h.i.j} - H{b.c.d'1.e.f.h} >= 0
 with coefficient  -9607/39744

 H{a.b.c.d.d'1.e.e'1.f.h.i} + H{a.b.c.d.d'1.e.e'1.f.h.j} - H{a.b.c.d.d'1.e.e'1.f.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e.e'1.f.g.h.i} + H{a.b.c.d.e.e'1.f.g.h.j} - H{a.b.c.d.e.e'1.f.g.h.i.j} - H{a.b.c.d.e.e'1.f.g.h} >= 0
 with coefficient  -9607/39744

 H{a.b.d.e.g.g'2.h.i} + H{a.b.d.e.g.g'2.h.j} - H{a.b.d.e.g.g'2.h.i.j} - H{a.b.d.e.g.g'2.h} >= 0
 with coefficient  -3/184

 H{a.b.c.d.d'1.e'1.f.g.g'2.h.i} + H{a.b.c.d.d'1.e'1.f.g.g'2.h.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.d'1.e'1.f.g.g'2.h} >= 0
 with coefficient  -374/621

 H{a.b.c.d'1.e.e'1.f.g.g'2.h.i} + H{a.b.c.d'1.e.e'1.f.g.g'2.h.j} - H{a.b.c.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d'1.e.e'1.f.g.g'2.h} >= 0
 with coefficient  -3/368

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -3167/19872

 H{a.f'3.h} + H{b.f'3.h} - H{a.b.f'3.h} - H{f'3.h} >= 0
 with coefficient  -49361/39744

 H{a.d.e.f.f'3.h'4.i.j} + H{b.d.e.f.f'3.h'4.i.j} - H{a.b.d.e.f.f'3.h'4.i.j} - H{d.e.f.f'3.h'4.i.j} >= 0
 with coefficient  -1/138

 H{a.h'4} + H{c.h'4} - H{a.c.h'4} - H{h'4} >= 0
 with coefficient  -43903/79488

 H{a.e.f'3.g'3.h.i} + H{c.e.f'3.g'3.h.i} - H{a.c.e.f'3.g'3.h.i} - H{e.f'3.g'3.h.i} >= 0
 with coefficient  -121/2208

 H{a.b.e.f.f'3.h'4.i} + H{b.c.e.f.f'3.h'4.i} - H{a.b.c.e.f.f'3.h'4.i} - H{b.e.f.f'3.h'4.i} >= 0
 with coefficient  -1/138

 H{a.b.c.d.e.f'3.g'3} + H{b.c.d.e.f.f'3.g'3} - H{a.b.c.d.e.f.f'3.g'3} - H{b.c.d.e.f'3.g'3} >= 0
 with coefficient  -1913/19872

 H{a.c.d.h'4} + H{c.d.f.h'4} - H{a.c.d.f.h'4} - H{c.d.h'4} >= 0
 with coefficient  -145/9936

 H{a.b.g'3.i.j} + H{b.f.g'3.i.j} - H{a.b.f.g'3.i.j} - H{b.g'3.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/552

 H{a.b.c.d.e.f.g.h} + H{b.c.d.e.f.f'3.g.h} - H{a.b.c.d.e.f.f'3.g.h} - H{b.c.d.e.f.g.h} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.i.j} + H{b.c.d.e.f.f'3.g.i.j} - H{a.b.c.d.e.f.f'3.g.i.j} - H{b.c.d.e.f.g.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.g.g'3.h'4.i.j} + H{b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{b.c.d.e.f.g.g'3.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3} + H{b.c.d.e.f'3.g.g'3} - H{a.b.c.d.e.f'3.g.g'3} - H{b.c.d.e.f'3.g'3} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f'3.g'3.h} + H{b.c.d.e.f'3.g.g'3.h} - H{a.b.c.d.e.f'3.g.g'3.h} - H{b.c.d.e.f'3.g'3.h} >= 0
 with coefficient  -25/1104

 H{a.f'3.j} + H{f'3.g.j} - H{a.f'3.g.j} - H{f'3.j} >= 0
 with coefficient  -7/432

 H{a.c.d.e.f'3.h.i.j} + H{c.d.e.f'3.g.h.i.j} - H{a.c.d.e.f'3.g.h.i.j} - H{c.d.e.f'3.h.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.h.h'4.i.j} >= 0
 with coefficient  -79/864

 H{a.d.f} + H{d.f.g'3} - H{a.d.f.g'3} - H{d.f} >= 0
 with coefficient  -1/621

 H{a.b.c.d.e.f.g} + H{b.c.d.e.f.g.g'3} - H{a.b.c.d.e.f.g.g'3} - H{b.c.d.e.f.g} >= 0
 with coefficient  -25/2208

 H{a.d.f.i} + H{d.f.g'3.i} - H{a.d.f.g'3.i} - H{d.f.i} >= 0
 with coefficient  -1/414

 H{a.c.d.e.f.h.i.j} + H{c.d.e.f.g'3.h.i.j} - H{a.c.d.e.f.g'3.h.i.j} - H{c.d.e.f.h.i.j} >= 0
 with coefficient  -1/207

 H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3} + H{b.c.d.e.f'3.g'3.h} - H{a.b.c.d.e.f'3.g'3.h} - H{b.c.d.e.f'3.g'3} >= 0
 with coefficient  -1085/9936

 H{a.b.d.e.g'3.j} + H{b.d.e.g'3.h.j} - H{a.b.d.e.g'3.h.j} - H{b.d.e.g'3.j} >= 0
 with coefficient  -1507/19872

 H{a.b.c.d.e.f.f'3.g'3.j} + H{b.c.d.e.f.f'3.g'3.h.j} - H{a.b.c.d.e.f.f'3.g'3.h.j} - H{b.c.d.e.f.f'3.g'3.j} >= 0
 with coefficient  -209/6624

 H{a.b.c.d.e.f.f'3.g.g'3.h'4.j} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{b.c.d.e.f.f'3.g.g'3.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.i.j} + H{b.c.d.e.f.f'3.g.h.i.j} - H{a.b.c.d.e.f.f'3.g.h.i.j} - H{b.c.d.e.f.f'3.g.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.f'3.g'3.i.j} + H{b.c.d.f'3.g'3.h.i.j} - H{a.b.c.d.f'3.g'3.h.i.j} - H{b.c.d.f'3.g'3.i.j} >= 0
 with coefficient  -2771/9936

 H{a.b.c.d.e.f'3.g.g'3.i.j} + H{b.c.d.e.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.i.j} - H{b.c.d.e.f'3.g.g'3.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g.h'4.i.j} + H{b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.f'3.g'3.h'4.i.j} + H{c.d.f'3.g'3.h.h'4.i.j} - H{a.c.d.f'3.g'3.h.h'4.i.j} - H{c.d.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -2363/19872

 H{a.b.c.d.e.f.f'3.g'3.h'4.i.j} + H{b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -643/9936

 H{a} + H{h'4} - H{a.h'4} >= 0
 with coefficient  -29/54

 H{a.b.c.g} + H{b.c.g.h'4} - H{a.b.c.g.h'4} - H{b.c.g} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3} + H{b.c.d.e.f.g.g'3.h'4} - H{a.b.c.d.e.f.g.g'3.h'4} - H{b.c.d.e.f.g.g'3} >= 0
 with coefficient  -25/2208

 H{a.e.i} + H{e.h'4.i} - H{a.e.h'4.i} - H{e.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f'3.g.g'3.h.i} + H{b.c.d.e.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i} - H{b.c.d.e.f'3.g.g'3.h.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g'3.h.j} + H{b.c.d.e.f.f'3.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.j} - H{b.c.d.e.f.f'3.g'3.h.j} >= 0
 with coefficient  -209/6624

 H{a.b.c.d.e.f.f'3.g.g'3.i.j} + H{b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.i.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -25/736

 H{a.b.c.d.e.f.f'3.g'3} + H{b.c.d.e.f.f'3.g'3.i} - H{a.b.c.d.e.f.f'3.g'3.i} - H{b.c.d.e.f.f'3.g'3} >= 0
 with coefficient  -643/9936

 H{a.b.c.d.e.f'3.g.g'3} + H{b.c.d.e.f'3.g.g'3.i} - H{a.b.c.d.e.f'3.g.g'3.i} - H{b.c.d.e.f'3.g.g'3} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f'3.g.h} + H{b.c.d.e.f'3.g.h.i} - H{a.b.c.d.e.f'3.g.h.i} - H{b.c.d.e.f'3.g.h} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g.g'3.h'4} + H{b.c.d.e.f.f'3.g.g'3.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.i} - H{b.c.d.e.f.f'3.g.g'3.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.h.h'4} + H{b.c.d.e.f.f'3.g.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.h.h'4.i} - H{b.c.d.e.f.f'3.g.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3.h.h'4} + H{b.c.d.e.f'3.g'3.h.h'4.i} - H{a.b.c.d.e.f'3.g'3.h.h'4.i} - H{b.c.d.e.f'3.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.f.g.g'3.h.h'4} + H{b.c.e.f.g.g'3.h.h'4.i} - H{a.b.c.e.f.g.g'3.h.h'4.i} - H{b.c.e.f.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{b.c.d.e.f.f'3.g.g'3.h.h'4} >= 0
 with coefficient  -25/1104

 H{a.c.d.f.g'3.j} + H{c.d.f.g'3.i.j} - H{a.c.d.f.g'3.i.j} - H{c.d.f.g'3.j} >= 0
 with coefficient  -1/621

 H{a.f'3.h.j} + H{f'3.h.i.j} - H{a.f'3.h.i.j} - H{f'3.h.j} >= 0
 with coefficient  -2129/39744

 H{a.b.c.d.e.f.f'3.g.g'3.h.j} + H{b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.e.f'3.g'3.h'4.j} + H{b.c.e.f'3.g'3.h'4.i.j} - H{a.b.c.e.f'3.g'3.h'4.i.j} - H{b.c.e.f'3.g'3.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.e.f.f'3.g.h.h'4.j} + H{b.c.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.h.h'4.i.j} - H{b.c.e.f.f'3.g.h.h'4.j} >= 0
 with coefficient  -1093/19872

 H{a.b.c.d.e.f'3.g.g'3.h.h'4.j} + H{b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f'3.g.g'3.h.h'4.j} >= 0
 with coefficient  -25/552

 H{a.c.d.f.g'3} + H{c.d.f.g'3.j} - H{a.c.d.f.g'3.j} - H{c.d.f.g'3} >= 0
 with coefficient  -1/621

 H{a.b.c.d.e.f.f'3.g'3} + H{b.c.d.e.f.f'3.g'3.j} - H{a.b.c.d.e.f.f'3.g'3.j} - H{b.c.d.e.f.f'3.g'3} >= 0
 with coefficient  -209/6624

 H{a.b.d.e.f.g'3.h} + H{b.d.e.f.g'3.h.j} - H{a.b.d.e.f.g'3.h.j} - H{b.d.e.f.g'3.h} >= 0
 with coefficient  -1937/9936

 H{a.b.c.d.e.f.g.g'3.h.h'4} + H{b.c.d.e.f.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.g.g'3.h.h'4.j} - H{b.c.d.e.f.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.i} + H{b.c.d.e.f.f'3.g'3.i.j} - H{a.b.c.d.e.f.f'3.g'3.i.j} - H{b.c.d.e.f.f'3.g'3.i} >= 0
 with coefficient  -643/9936

 H{a.b.c.d.e.f'3.g.g'3.i} + H{b.c.d.e.f'3.g.g'3.i.j} - H{a.b.c.d.e.f'3.g.g'3.i.j} - H{b.c.d.e.f'3.g.g'3.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.g.g'3.h'4.i} + H{b.c.d.e.f.g.g'3.h'4.i.j} - H{a.b.c.d.e.f.g.g'3.h'4.i.j} - H{b.c.d.e.f.g.g'3.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.g.g'3.h.h'4.i} + H{b.d.e.f.g.g'3.h.h'4.i.j} - H{a.b.d.e.f.g.g'3.h.h'4.i.j} - H{b.d.e.f.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} + H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/736

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -2063/6624

 H{b.f.f'3.h'4} + H{d.f.f'3.h'4} - H{b.d.f.f'3.h'4} - H{f.f'3.h'4} >= 0
 with coefficient  -1/138

 H{a.b.c.e.f'3.g.h.j} + H{a.c.d.e.f'3.g.h.j} - H{a.b.c.d.e.f'3.g.h.j} - H{a.c.e.f'3.g.h.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.h.h'4.j} + H{a.c.d.e.h.h'4.j} - H{a.b.c.d.e.h.h'4.j} - H{a.c.e.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.e.f.g'3.i.j} + H{a.d.e.f.g'3.i.j} - H{a.b.d.e.f.g'3.i.j} - H{a.e.f.g'3.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.f'3.g.h.i.j} + H{a.c.d.f'3.g.h.i.j} - H{a.b.c.d.f'3.g.h.i.j} - H{a.c.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.f.f'3.g.h.i.j} + H{a.c.d.e.f.f'3.g.h.i.j} - H{a.b.c.d.e.f.f'3.g.h.i.j} - H{a.c.e.f.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.f.f'3.g'3.h.i.j} + H{a.c.d.e.f.f'3.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.i.j} - H{a.c.e.f.f'3.g'3.h.i.j} >= 0
 with coefficient  -107/6624

 H{a.b.c.e.f.f'3.g.g'3.h.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.c.e.f.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.g'3.h'4.i.j} + H{a.c.d.e.g'3.h'4.i.j} - H{a.b.c.d.e.g'3.h'4.i.j} - H{a.c.e.g'3.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.f.g.h.h'4.i.j} + H{a.c.d.f.g.h.h'4.i.j} - H{a.b.c.d.f.g.h.h'4.i.j} - H{a.c.f.g.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.f.f'3.g.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.c.e.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -1093/19872

 H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/736

 H{b.c.f'3.g.j} + H{c.e.f'3.g.j} - H{b.c.e.f'3.g.j} - H{c.f'3.g.j} >= 0
 with coefficient  -1/414

 H{b.c.f'3.h'4.j} + H{c.e.f'3.h'4.j} - H{b.c.e.f'3.h'4.j} - H{c.f'3.h'4.j} >= 0
 with coefficient  -83/1104

 H{a.b.c.d.f.f'3.i.j} + H{a.c.d.e.f.f'3.i.j} - H{a.b.c.d.e.f.f'3.i.j} - H{a.c.d.f.f'3.i.j} >= 0
 with coefficient  -595/19872

 H{a.b.d.f'3.g.i.j} + H{a.d.e.f'3.g.i.j} - H{a.b.d.e.f'3.g.i.j} - H{a.d.f'3.g.i.j} >= 0
 with coefficient  -7/432

 H{a.b.d.f.f'3.g.i.j} + H{a.d.e.f.f'3.g.i.j} - H{a.b.d.e.f.f'3.g.i.j} - H{a.d.f.f'3.g.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.f.g'3.i.j} + H{a.e.f.g'3.i.j} - H{a.b.e.f.g'3.i.j} - H{a.f.g'3.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.f.g'3.i.j} + H{a.c.e.f.g'3.i.j} - H{a.b.c.e.f.g'3.i.j} - H{a.c.f.g'3.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.f.f'3.g.g'3.h.i.j} + H{a.c.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.e.f.f'3.g.g'3.h.i.j} - H{a.c.f.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.f'3.g.g'3.h'4.i.j} + H{a.c.d.e.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h'4.i.j} - H{a.c.d.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -2363/19872

 H{a.b.c.d.f.f'3.g.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.c.d.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.f.g.g'3.h.h'4.i.j} + H{a.c.d.e.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} - H{a.c.d.f.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.f'3.g.g'3.h.h'4.i.j} + H{a.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -205/4968

 H{b.c.g'3.h} + H{c.f.g'3.h} - H{b.c.f.g'3.h} - H{c.g'3.h} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g'3.i} + H{a.c.d.e.f.f'3.g'3.i} - H{a.b.c.d.e.f.f'3.g'3.i} - H{a.c.d.e.f'3.g'3.i} >= 0
 with coefficient  -4/621

 H{a.b.c.d.e.f'3.g.h.h'4.i} + H{a.c.d.e.f.f'3.g.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.h.h'4.i} - H{a.c.d.e.f'3.g.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.e.f'3.g.g'3.h.h'4.i} + H{a.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.e.f.f'3.g.g'3.h.h'4.i} - H{a.e.f'3.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.e.h'4.j} + H{a.e.f.h'4.j} - H{a.b.e.f.h'4.j} - H{a.e.h'4.j} >= 0
 with coefficient  -103/4416

 H{a.b.d.e.h'4.j} + H{a.d.e.f.h'4.j} - H{a.b.d.e.f.h'4.j} - H{a.d.e.h'4.j} >= 0
 with coefficient  -35/414

 H{a.b.d.f'3.i.j} + H{a.d.f.f'3.i.j} - H{a.b.d.f.f'3.i.j} - H{a.d.f'3.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.g'3.i.j} + H{a.c.f.g'3.i.j} - H{a.b.c.f.g'3.i.j} - H{a.c.g'3.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.g'3.i.j} + H{a.c.d.f.g'3.i.j} - H{a.b.c.d.f.g'3.i.j} - H{a.c.d.g'3.i.j} >= 0
 with coefficient  -1/621

 H{a.b.c.d.f'3.g'3.i.j} + H{a.c.d.f.f'3.g'3.i.j} - H{a.b.c.d.f.f'3.g'3.i.j} - H{a.c.d.f'3.g'3.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.c.f'3.g.h.i.j} + H{a.c.f.f'3.g.h.i.j} - H{a.b.c.f.f'3.g.h.i.j} - H{a.c.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{b.c.d.e.f'3.g.h.i.j} + H{c.d.e.f.f'3.g.h.i.j} - H{b.c.d.e.f.f'3.g.h.i.j} - H{c.d.e.f'3.g.h.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g.h.i.j} + H{a.c.d.e.f.f'3.g.h.i.j} - H{a.b.c.d.e.f.f'3.g.h.i.j} - H{a.c.d.e.f'3.g.h.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.c.e.g'3.h.i.j} + H{a.c.e.f.g'3.h.i.j} - H{a.b.c.e.f.g'3.h.i.j} - H{a.c.e.g'3.h.i.j} >= 0
 with coefficient  -107/6624

 H{a.b.c.g.h.h'4.i.j} + H{a.c.f.g.h.h'4.i.j} - H{a.b.c.f.g.h.h'4.i.j} - H{a.c.g.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -4099/19872

 H{a.b.c.d.e.f.g.i} + H{a.c.d.e.f.f'3.g.i} - H{a.b.c.d.e.f.f'3.g.i} - H{a.c.d.e.f.g.i} >= 0
 with coefficient  -7/432

 H{a.b.e.g'3.h.h'4.i} + H{a.e.f'3.g'3.h.h'4.i} - H{a.b.e.f'3.g'3.h.h'4.i} - H{a.e.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.e.f.g'3.h.h'4.i} + H{a.e.f.f'3.g'3.h.h'4.i} - H{a.b.e.f.f'3.g'3.h.h'4.i} - H{a.e.f.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.g.g'3.h.h'4.i} + H{a.c.e.f'3.g.g'3.h.h'4.i} - H{a.b.c.e.f'3.g.g'3.h.h'4.i} - H{a.c.e.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{b.d.e.g'3.j} + H{d.e.f'3.g'3.j} - H{b.d.e.f'3.g'3.j} - H{d.e.g'3.j} >= 0
 with coefficient  -1459/19872

 H{a.b.c.g.i.j} + H{a.c.f'3.g.i.j} - H{a.b.c.f'3.g.i.j} - H{a.c.g.i.j} >= 0
 with coefficient  -343/3312

 H{a.b.c.e.g.h.i.j} + H{a.c.e.f'3.g.h.i.j} - H{a.b.c.e.f'3.g.h.i.j} - H{a.c.e.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{b.c.d.e.f.g'3.h.i.j} + H{c.d.e.f.f'3.g'3.h.i.j} - H{b.c.d.e.f.f'3.g'3.h.i.j} - H{c.d.e.f.g'3.h.i.j} >= 0
 with coefficient  -1/207

 H{a.b.c.d.e.f.g.h'4.i.j} + H{a.c.d.e.f.f'3.g.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h'4.i.j} - H{a.c.d.e.f.g.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{b.c.f'3} + H{c.f'3.g} - H{b.c.f'3.g} - H{c.f'3} >= 0
 with coefficient  -1/414

 H{a.b.c.d.f'3.g'3.h'4.i.j} + H{a.c.d.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.f'3.g.g'3.h'4.i.j} - H{a.c.d.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -2363/19872

 H{a.b.c.d.e.f.f'3.g'3.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.c.d.e.f.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.c.d.f.g'3.h.h'4.i.j} + H{a.c.d.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.g.g'3.h.h'4.i.j} - H{a.c.d.f.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{b.e.f} + H{e.f.g'3} - H{b.e.f.g'3} - H{e.f} >= 0
 with coefficient  -1/207

 H{b.c.d.e.f'3.i} + H{c.d.e.f'3.g'3.i} - H{b.c.d.e.f'3.g'3.i} - H{c.d.e.f'3.i} >= 0
 with coefficient  -1507/19872

 H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -103/736

 H{b.d.e.f'3} + H{d.e.f'3.h} - H{b.d.e.f'3.h} - H{d.e.f'3} >= 0
 with coefficient  -1/414

 H{a.b.c.f'3.g.i.j} + H{a.c.f'3.g.h.i.j} - H{a.b.c.f'3.g.h.i.j} - H{a.c.f'3.g.i.j} >= 0
 with coefficient  -217/2484

 H{a.b.c.d.e.f'3.g.g'3.h'4.i.j} + H{a.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -2363/19872

 H{a.b.c.e.f.f'3.g.g'3.h'4.i.j} + H{a.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} + H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -205/4968

 H{b.g} + H{g.h'4} - H{b.g.h'4} - H{g} >= 0
 with coefficient  -25/2208

 H{b.d.f'3.i} + H{d.f'3.h'4.i} - H{b.d.f'3.h'4.i} - H{d.f'3.i} >= 0
 with coefficient  -97/4416

 H{a.b.c.d.e.f.j} + H{a.c.d.e.f.h'4.j} - H{a.b.c.d.e.f.h'4.j} - H{a.c.d.e.f.j} >= 0
 with coefficient  -2/69

 H{a.b.c.d.f.f'3.g'3.i.j} + H{a.c.d.f.f'3.g'3.h'4.i.j} - H{a.b.c.d.f.f'3.g'3.h'4.i.j} - H{a.c.d.f.f'3.g'3.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.c.g.h.i.j} + H{a.c.g.h.h'4.i.j} - H{a.b.c.g.h.h'4.i.j} - H{a.c.g.h.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.h.i.j} + H{a.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.h.i.j} >= 0
 with coefficient  -211/2484

 H{a.b.c.d.f.g'3.h.i.j} + H{a.c.d.f.g'3.h.h'4.i.j} - H{a.b.c.d.f.g'3.h.h'4.i.j} - H{a.c.d.f.g'3.h.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.f'3.g'3.h.i.j} + H{a.c.d.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.f'3.g'3.h.h'4.i.j} - H{a.c.d.f'3.g'3.h.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.c.e.f'3.g'3.h.i.j} + H{a.c.e.f'3.g'3.h.h'4.i.j} - H{a.b.c.e.f'3.g'3.h.h'4.i.j} - H{a.c.e.f'3.g'3.h.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.d.f'3.g.g'3.h.i.j} + H{a.c.d.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.d.f'3} + H{a.d.f'3.i} - H{a.b.d.f'3.i} - H{a.d.f'3} >= 0
 with coefficient  -83/552

 H{b.f.g'3} + H{f.g'3.i} - H{b.f.g'3.i} - H{f.g'3} >= 0
 with coefficient  -1/414

 H{a.b.d.e.f.f'3.i} + H{a.d.e.f.f'3.i.j} - H{a.b.d.e.f.f'3.i.j} - H{a.d.e.f.f'3.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -2411/19872

 H{b.c.e.f'3.g'3} + H{b.d.e.f'3.g'3} - H{b.c.d.e.f'3.g'3} - H{b.e.f'3.g'3} >= 0
 with coefficient  -1921/39744

 H{b.c.e.f'3.g.j} + H{b.d.e.f'3.g.j} - H{b.c.d.e.f'3.g.j} - H{b.e.f'3.g.j} >= 0
 with coefficient  -1/414

 H{c.f'3} + H{e.f'3} - H{c.e.f'3} - H{f'3} >= 0
 with coefficient  -1247/13248

 H{b.c.f.g'3.h} + H{b.e.f.g'3.h} - H{b.c.e.f.g'3.h} - H{b.f.g'3.h} >= 0
 with coefficient  -1/414

 H{b.c.h'4} + H{b.e.h'4} - H{b.c.e.h'4} - H{b.h'4} >= 0
 with coefficient  -9043/9936

 H{a.c.d.f.f'3.g.i} + H{a.d.e.f.f'3.g.i} - H{a.c.d.e.f.f'3.g.i} - H{a.d.f.f'3.g.i} >= 0
 with coefficient  -7/432

 H{a.c.d.f.f'3.i.j} + H{a.d.e.f.f'3.i.j} - H{a.c.d.e.f.f'3.i.j} - H{a.d.f.f'3.i.j} >= 0
 with coefficient  -595/19872

 H{a.b.c.d.f'3.g.i.j} + H{a.b.d.e.f'3.g.i.j} - H{a.b.c.d.e.f'3.g.i.j} - H{a.b.d.f'3.g.i.j} >= 0
 with coefficient  -7/432

 H{a.b.c.d.f.f'3.g.i.j} + H{a.b.d.e.f.f'3.g.i.j} - H{a.b.c.d.e.f.f'3.g.i.j} - H{a.b.d.f.f'3.g.i.j} >= 0
 with coefficient  -217/4968

 H{a.c.d.f.g'3.i.j} + H{a.d.e.f.g'3.i.j} - H{a.c.d.e.f.g'3.i.j} - H{a.d.f.g'3.i.j} >= 0
 with coefficient  -25/2208

 H{c.d.f.f'3.g'3.h.i.j} + H{d.e.f.f'3.g'3.h.i.j} - H{c.d.e.f.f'3.g'3.h.i.j} - H{d.f.f'3.g'3.h.i.j} >= 0
 with coefficient  -1/207

 H{a.c.d.f'3.g'3.h'4.i.j} + H{a.d.e.f'3.g'3.h'4.i.j} - H{a.c.d.e.f'3.g'3.h'4.i.j} - H{a.d.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} + H{a.b.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -209/1656

 H{a.c.e.g'3} + H{a.e.f.g'3} - H{a.c.e.f.g'3} - H{a.e.g'3} >= 0
 with coefficient  -1/414

 H{a.c.d.e.f'3.g'3} + H{a.d.e.f.f'3.g'3} - H{a.c.d.e.f.f'3.g'3} - H{a.d.e.f'3.g'3} >= 0
 with coefficient  -4/621

 H{a.c.e.f'3.g.h.i} + H{a.e.f.f'3.g.h.i} - H{a.c.e.f.f'3.g.h.i} - H{a.e.f'3.g.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g.h.i} + H{a.b.d.e.f.f'3.g.h.i} - H{a.b.c.d.e.f.f'3.g.h.i} - H{a.b.d.e.f'3.g.h.i} >= 0
 with coefficient  -193/4968

 H{a.b.c.d.e.h.h'4.i} + H{a.b.d.e.f.h.h'4.i} - H{a.b.c.d.e.f.h.h'4.i} - H{a.b.d.e.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.g.g'3.h.h'4.i} + H{a.b.e.f.g.g'3.h.h'4.i} - H{a.b.c.e.f.g.g'3.h.h'4.i} - H{a.b.e.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.i.j} + H{a.b.d.e.f.f'3.i.j} - H{a.b.c.d.e.f.f'3.i.j} - H{a.b.d.e.f'3.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.g'3.i.j} + H{a.b.d.e.f.g'3.i.j} - H{a.b.c.d.e.f.g'3.i.j} - H{a.b.d.e.g'3.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.f'3.g.h.i.j} + H{a.b.d.f.f'3.g.h.i.j} - H{a.b.c.d.f.f'3.g.h.i.j} - H{a.b.d.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.f'3.g'3.h.i.j} + H{a.b.d.f.f'3.g'3.h.i.j} - H{a.b.c.d.f.f'3.g'3.h.i.j} - H{a.b.d.f'3.g'3.h.i.j} >= 0
 with coefficient  -595/9936

 H{a.c.d.e.f'3.g.g'3.h.i.j} + H{a.d.e.f.f'3.g.g'3.h.i.j} - H{a.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.d.e.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.e.f'3.g.g'3.h.i.j} + H{a.b.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.d.e.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -25/2208

 H{c.d.f'3.h'4.i.j} + H{d.f.f'3.h'4.i.j} - H{c.d.f.f'3.h'4.i.j} - H{d.f'3.h'4.i.j} >= 0
 with coefficient  -1/207

 H{c.d.e.f'3.h'4.i.j} + H{d.e.f.f'3.h'4.i.j} - H{c.d.e.f.f'3.h'4.i.j} - H{d.e.f'3.h'4.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g.h.h'4.i.j} + H{a.b.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.d.e.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.f'3.g.g'3.h.h'4.i.j} + H{a.b.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.f.g} + H{a.d.f.f'3.g} - H{a.c.d.f.f'3.g} - H{a.d.f.g} >= 0
 with coefficient  -7/432

 H{b.c.i} + H{b.f'3.i} - H{b.c.f'3.i} - H{b.i} >= 0
 with coefficient  -97/4416

 H{a.c.e.g.g'3.h.h'4.i} + H{a.e.f'3.g.g'3.h.h'4.i} - H{a.c.e.f'3.g.g'3.h.h'4.i} - H{a.e.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.f.g.g'3.h.h'4.i} + H{a.b.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.e.f.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h.h'4.i} + H{a.b.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.d.e.f.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.c.h.j} + H{a.f'3.h.j} - H{a.c.f'3.h.j} - H{a.h.j} >= 0
 with coefficient  -1/69

 H{a.b.c.d.e.f.g'3.h.h'4.i.j} + H{a.b.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.d.e.f.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{c.f'3} + H{f'3.g} - H{c.f'3.g} - H{f'3} >= 0
 with coefficient  -1/414

 H{b.c.h'4} + H{b.g.h'4} - H{b.c.g.h'4} - H{b.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.h.h'4.i} + H{a.b.d.e.f'3.g.h.h'4.i} - H{a.b.c.d.e.f'3.g.h.h'4.i} - H{a.b.d.e.f'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.c.f'3.j} + H{a.f'3.g.j} - H{a.c.f'3.g.j} - H{a.f'3.j} >= 0
 with coefficient  -7/432

 H{a.b.c.f.f'3.h.j} + H{a.b.f.f'3.g.h.j} - H{a.b.c.f.f'3.g.h.j} - H{a.b.f.f'3.h.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.f'3.g'3.h.i.j} + H{a.b.d.f'3.g.g'3.h.i.j} - H{a.b.c.d.f'3.g.g'3.h.i.j} - H{a.b.d.f'3.g'3.h.i.j} >= 0
 with coefficient  -1093/19872

 H{a.b.c.d.e.f'3.h.h'4.i.j} + H{a.b.d.e.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.h.h'4.i.j} - H{a.b.d.e.f'3.h.h'4.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.f.g'3.h.h'4.i.j} + H{a.b.e.f.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.g.g'3.h.h'4.i.j} - H{a.b.e.f.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.f.f'3.g'3.h.h'4.i.j} + H{a.b.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.f.f'3.g'3.h.h'4.i.j} >= 0
 with coefficient  -1415/19872

 H{a.c.d.f} + H{a.d.f.g'3} - H{a.c.d.f.g'3} - H{a.d.f} >= 0
 with coefficient  -1/621

 H{a.b.c.d.f'3.h.i} + H{a.b.d.f'3.g'3.h.i} - H{a.b.c.d.f'3.g'3.h.i} - H{a.b.d.f'3.h.i} >= 0
 with coefficient  -61/1472

 H{a.b.c.e.f'3.h.i} + H{a.b.e.f'3.g'3.h.i} - H{a.b.c.e.f'3.g'3.h.i} - H{a.b.e.f'3.h.i} >= 0
 with coefficient  -5/96

 H{a.b.c.d.e.f'3.g.h'4.i} + H{a.b.d.e.f'3.g.g'3.h'4.i} - H{a.b.c.d.e.f'3.g.g'3.h'4.i} - H{a.b.d.e.f'3.g.h'4.i} >= 0
 with coefficient  -25/2208

 H{b.c.d.j} + H{b.d.g'3.j} - H{b.c.d.g'3.j} - H{b.d.j} >= 0
 with coefficient  -1459/19872

 H{a.b.c.f'3.g.h.j} + H{a.b.f'3.g.g'3.h.j} - H{a.b.c.f'3.g.g'3.h.j} - H{a.b.f'3.g.h.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.f'3.h.h'4.j} + H{a.b.d.f'3.g'3.h.h'4.j} - H{a.b.c.d.f'3.g'3.h.h'4.j} - H{a.b.d.f'3.h.h'4.j} >= 0
 with coefficient  -193/4968

 H{b.c.d.e.f.h.i.j} + H{b.d.e.f.g'3.h.i.j} - H{b.c.d.e.f.g'3.h.i.j} - H{b.d.e.f.h.i.j} >= 0
 with coefficient  -1/414

 H{b.c.e.f'3.h.i.j} + H{b.e.f'3.g'3.h.i.j} - H{b.c.e.f'3.g'3.h.i.j} - H{b.e.f'3.h.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g.h.i.j} + H{a.b.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.d.e.f.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.f.h.h'4.i.j} + H{a.b.d.f.g'3.h.h'4.i.j} - H{a.b.c.d.f.g'3.h.h'4.i.j} - H{a.b.d.f.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.f.f'3.h.h'4.i.j} + H{a.b.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.e.f.f'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.f.f'3.g.h.h'4.i.j} + H{a.b.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.e.f'3.g.g'3.h'4.i.j} + H{a.b.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.h.i} + H{a.b.d.e.h.h'4.i} - H{a.b.c.d.e.h.h'4.i} - H{a.b.d.e.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.h.i} + H{a.b.d.e.f'3.h.h'4.i} - H{a.b.c.d.e.f'3.h.h'4.i} - H{a.b.d.e.f'3.h.i} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} + H{a.b.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -1093/19872

 H{a.c.d.f.f'3.g} + H{a.d.f.f'3.g.i} - H{a.c.d.f.f'3.g.i} - H{a.d.f.f'3.g} >= 0
 with coefficient  -7/432

 H{c.d.f.g'3} + H{d.f.g'3.i} - H{c.d.f.g'3.i} - H{d.f.g'3} >= 0
 with coefficient  -1/621

 H{a.c.e.f.g'3} + H{a.e.f.g'3.i} - H{a.c.e.f.g'3.i} - H{a.e.f.g'3} >= 0
 with coefficient  -1/414

 H{a.c.e.f'3.g'3} + H{a.e.f'3.g'3.i} - H{a.c.e.f'3.g'3.i} - H{a.e.f'3.g'3} >= 0
 with coefficient  -14/621

 H{a.c.d.e.f.f'3.g'3} + H{a.d.e.f.f'3.g'3.i} - H{a.c.d.e.f.f'3.g'3.i} - H{a.d.e.f.f'3.g'3} >= 0
 with coefficient  -4/621

 H{a.c.f'3.g.j} + H{a.f'3.g.i.j} - H{a.c.f'3.g.i.j} - H{a.f'3.g.j} >= 0
 with coefficient  -7/432

 H{b.c.f'3.g} + H{b.f'3.g.j} - H{b.c.f'3.g.j} - H{b.f'3.g} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.g'3.h} + H{a.b.d.e.f.g'3.h.j} - H{a.b.c.d.e.f.g'3.h.j} - H{a.b.d.e.f.g'3.h} >= 0
 with coefficient  -671/4968

 H{b.c.d.e.g.g'3.h.h'4} + H{b.d.e.g.g'3.h.h'4.j} - H{b.c.d.e.g.g'3.h.h'4.j} - H{b.d.e.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} + H{a.b.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.d.e.f.f'3.g.g'3.h.h'4} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.e.f.f'3.i} + H{a.b.d.e.f.f'3.i.j} - H{a.b.c.d.e.f.f'3.i.j} - H{a.b.d.e.f.f'3.i} >= 0
 with coefficient  -25/1104

 H{a.c.e.f.g'3.i} + H{a.e.f.g'3.i.j} - H{a.c.e.f.g'3.i.j} - H{a.e.f.g'3.i} >= 0
 with coefficient  -1/414

 H{b.c.e.f.g'3.h.i} + H{b.e.f.g'3.h.i.j} - H{b.c.e.f.g'3.h.i.j} - H{b.e.f.g'3.h.i} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g.g'3.h'4.i} + H{a.b.d.e.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h'4.i.j} - H{a.b.d.e.f'3.g.g'3.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.h.h'4.i} + H{a.b.d.e.f'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.h.h'4.i.j} - H{a.b.d.e.f'3.h.h'4.i} >= 0
 with coefficient  -643/19872

 H{a.b.c.d.e.f.f'3.h.h'4.i} + H{a.b.d.e.f.f'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.h.h'4.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} + H{a.b.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -2089/19872

 H{b.d.f.f'3.h} + H{b.e.f.f'3.h} - H{b.d.e.f.f'3.h} - H{b.f.f'3.h} >= 0
 with coefficient  -1/138

 H{d.f'3.i} + H{e.f'3.i} - H{d.e.f'3.i} - H{f'3.i} >= 0
 with coefficient  -863/13248

 H{d.f'3} + H{f.f'3} - H{d.f.f'3} - H{f'3} >= 0
 with coefficient  -1/138

 H{b.d.h'4} + H{b.f.h'4} - H{b.d.f.h'4} - H{b.h'4} >= 0
 with coefficient  -137/9936

 H{a.b.c.d.h'4} + H{a.b.c.f.h'4} - H{a.b.c.d.f.h'4} - H{a.b.c.h'4} >= 0
 with coefficient  -53/4416

 H{a.c.d.e.f'3.g.h.i} + H{a.c.e.f.f'3.g.h.i} - H{a.c.d.e.f.f'3.g.h.i} - H{a.c.e.f'3.g.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.g.g'3.h.h'4.i} + H{a.b.c.e.f.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.g.g'3.h.h'4.i} - H{a.b.c.e.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.g'3.h.j} + H{b.c.e.f.g'3.h.j} - H{b.c.d.e.f.g'3.h.j} - H{b.c.e.g'3.h.j} >= 0
 with coefficient  -1/414

 H{a.c.d.e.f'3.g.g'3.h.h'4.i.j} + H{a.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -2411/19872

 H{d.e.h'4.i} + H{e.f'3.h'4.i} - H{d.e.f'3.h'4.i} - H{e.h'4.i} >= 0
 with coefficient  -41/1104

 H{a.b.c.d.e.f.h'4.i} + H{a.b.c.e.f.f'3.h'4.i} - H{a.b.c.d.e.f.f'3.h'4.i} - H{a.b.c.e.f.h'4.i} >= 0
 with coefficient  -25/552

 H{a.b.c.d.e.g.h'4.i} + H{a.b.c.e.f'3.g.h'4.i} - H{a.b.c.d.e.f'3.g.h'4.i} - H{a.b.c.e.g.h'4.i} >= 0
 with coefficient  -25/2208

 H{b.d.e.g.j} + H{b.e.f'3.g.j} - H{b.d.e.f'3.g.j} - H{b.e.g.j} >= 0
 with coefficient  -1/414

 H{a.c.d.e.h.j} + H{a.c.e.f'3.h.j} - H{a.c.d.e.f'3.h.j} - H{a.c.e.h.j} >= 0
 with coefficient  -6217/39744

 H{a.c.d.e.f.h.j} + H{a.c.e.f.f'3.h.j} - H{a.c.d.e.f.f'3.h.j} - H{a.c.e.f.h.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.h.h'4.j} + H{a.b.c.e.f'3.h.h'4.j} - H{a.b.c.d.e.f'3.h.h'4.j} - H{a.b.c.e.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h.h'4.j} + H{a.b.c.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f.g.g'3.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.e.f.g'3.h.i.j} + H{a.c.e.f.f'3.g'3.h.i.j} - H{a.c.d.e.f.f'3.g'3.h.i.j} - H{a.c.e.f.g'3.h.i.j} >= 0
 with coefficient  -107/6624

 H{a.b.c.d.e.g'3.h'4.i.j} + H{a.b.c.e.f'3.g'3.h'4.i.j} - H{a.b.c.d.e.f'3.g'3.h'4.i.j} - H{a.b.c.e.g'3.h'4.i.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.e.f.g'3.h.h'4.i.j} + H{a.b.c.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.e.f.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.g.g'3.h.h'4.i.j} + H{a.b.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.e.f.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.e.f'3.h.j} + H{a.c.e.f'3.g.h.j} - H{a.c.d.e.f'3.g.h.j} - H{a.c.e.f'3.h.j} >= 0
 with coefficient  -217/4968

 H{a.b.d.f.h.h'4.j} + H{a.b.f.g.h.h'4.j} - H{a.b.d.f.g.h.h'4.j} - H{a.b.f.h.h'4.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.f'3.i.j} + H{a.b.c.f'3.g.i.j} - H{a.b.c.d.f'3.g.i.j} - H{a.b.c.f'3.i.j} >= 0
 with coefficient  -7/432

 H{a.b.c.d.e.f.f'3.g'3.h.i.j} + H{a.b.c.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.e.f.f'3.g'3.h.i.j} >= 0
 with coefficient  -107/6624

 H{a.b.c.d.h'4.i.j} + H{a.b.c.g.h'4.i.j} - H{a.b.c.d.g.h'4.i.j} - H{a.b.c.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.e.f.f'3.h'4.i.j} + H{a.c.e.f.f'3.g.h'4.i.j} - H{a.c.d.e.f.f'3.g.h'4.i.j} - H{a.c.e.f.f'3.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.e.f'3.g'3.h.h'4.i.j} + H{a.c.e.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f'3.g'3.h.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} + H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g'3.h.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{b.d.e.f} + H{b.e.f.g'3} - H{b.d.e.f.g'3} - H{b.e.f} >= 0
 with coefficient  -1/414

 H{a.d.e.f.f'3.i} + H{a.e.f.f'3.g'3.i} - H{a.d.e.f.f'3.g'3.i} - H{a.e.f.f'3.i} >= 0
 with coefficient  -4/621

 H{a.b.d.e.f.f'3.h.j} + H{a.b.e.f.f'3.g'3.h.j} - H{a.b.d.e.f.f'3.g'3.h.j} - H{a.b.e.f.f'3.h.j} >= 0
 with coefficient  -595/9936

 H{a.b.d.f'3.h.h'4.j} + H{a.b.f'3.g'3.h.h'4.j} - H{a.b.d.f'3.g'3.h.h'4.j} - H{a.b.f'3.h.h'4.j} >= 0
 with coefficient  -193/4968

 H{a.b.c.d.e.f'3.g.h.h'4.j} + H{a.b.c.e.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f'3.g.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.h.h'4.j} + H{a.b.c.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f.f'3.g.h.h'4.j} >= 0
 with coefficient  -1093/19872

 H{a.b.c.d.e.f.i.j} + H{a.b.c.e.f.g'3.i.j} - H{a.b.c.d.e.f.g'3.i.j} - H{a.b.c.e.f.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.g.h.i.j} + H{a.b.c.e.f.g.g'3.h.i.j} - H{a.b.c.d.e.f.g.g'3.h.i.j} - H{a.b.c.e.f.g.h.i.j} >= 0
 with coefficient  -107/6624

 H{a.c.d.e.h'4.i.j} + H{a.c.e.g'3.h'4.i.j} - H{a.c.d.e.g'3.h'4.i.j} - H{a.c.e.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.d.f.f'3.h.h'4.i.j} + H{a.b.c.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.f.f'3.h.h'4.i.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.e.f.f'3.h.h'4.i.j} + H{a.b.c.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{d.f.f'3} + H{f.f'3.h} - H{d.f.f'3.h} - H{f.f'3} >= 0
 with coefficient  -1/138

 H{b.d.e.f.g'3} + H{b.e.f.g'3.h} - H{b.d.e.f.g'3.h} - H{b.e.f.g'3} >= 0
 with coefficient  -1/414

 H{a.c.d.e.h'4.j} + H{a.c.e.h.h'4.j} - H{a.c.d.e.h.h'4.j} - H{a.c.e.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.h'4.i.j} + H{a.b.c.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} + H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} + H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -107/6624

 H{b.d.e.f.f'3.h'4} + H{b.e.f.f'3.h'4.i} - H{b.d.e.f.f'3.h'4.i} - H{b.e.f.f'3.h'4} >= 0
 with coefficient  -1/138

 H{b.c.d.e.f.g'3.h'4} + H{b.c.e.f.g'3.h'4.i} - H{b.c.d.e.f.g'3.h'4.i} - H{b.c.e.f.g'3.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.g'3.j} + H{a.b.c.g'3.i.j} - H{a.b.c.d.g'3.i.j} - H{a.b.c.g'3.j} >= 0
 with coefficient  -77/1104

 H{a.b.c.d.e.f'3.g.h.j} + H{a.b.c.e.f'3.g.h.i.j} - H{a.b.c.d.e.f'3.g.h.i.j} - H{a.b.c.e.f'3.g.h.j} >= 0
 with coefficient  -217/4968

 H{b.d.e.f.g'3.h.j} + H{b.e.f.g'3.h.i.j} - H{b.d.e.f.g'3.h.i.j} - H{b.e.f.g'3.h.j} >= 0
 with coefficient  -1/414

 H{a.c.d.e.f.f'3.h'4.j} + H{a.c.e.f.f'3.h'4.i.j} - H{a.c.d.e.f.f'3.h'4.i.j} - H{a.c.e.f.f'3.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.h'4.j} + H{a.b.c.e.f.f'3.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h'4.i.j} - H{a.b.c.e.f.f'3.g'3.h'4.j} >= 0
 with coefficient  -659/9936

 H{b.c.d.e.f.g'3.h.h'4.j} + H{b.c.e.f.g'3.h.h'4.i.j} - H{b.c.d.e.f.g'3.h.h'4.i.j} - H{b.c.e.f.g'3.h.h'4.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g'3.h.h'4.j} + H{a.b.c.e.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g'3.h.h'4.i.j} - H{a.b.c.e.f'3.g'3.h.h'4.j} >= 0
 with coefficient  -1543/19872

 H{c.d.f.g'3} + H{c.f.g'3.j} - H{c.d.f.g'3.j} - H{c.f.g'3} >= 0
 with coefficient  -1/621

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -409/2208

 H{a.d.e.f'3.i.j} + H{a.d.f.f'3.i.j} - H{a.d.e.f.f'3.i.j} - H{a.d.f'3.i.j} >= 0
 with coefficient  -1013/19872

 H{a.b.d.e.f'3.i.j} + H{a.b.d.f.f'3.i.j} - H{a.b.d.e.f.f'3.i.j} - H{a.b.d.f'3.i.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f'3.g.g'3.h'4.i.j} + H{a.b.c.d.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} + H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{c.e.g} + H{c.f'3.g} - H{c.e.f'3.g} - H{c.g} >= 0
 with coefficient  -1/414

 H{a.c.d.e.f.g.h.h'4.i.j} + H{a.c.d.f.f'3.g.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.c.d.f.g.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.g'3.h.h'4.i.j} + H{a.b.d.f.f'3.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.d.f.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.h.h'4.j} + H{a.b.d.f.g.h.h'4.j} - H{a.b.d.e.f.g.h.h'4.j} - H{a.b.d.f.h.h'4.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.e.f.f'3.g'3.h.h'4.j} + H{a.b.c.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.f.f'3.g'3.h.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.d.e.f'3.i.j} + H{a.d.f'3.g.i.j} - H{a.d.e.f'3.g.i.j} - H{a.d.f'3.i.j} >= 0
 with coefficient  -7/432

 H{a.d.e.f.f'3.i.j} + H{a.d.f.f'3.g.i.j} - H{a.d.e.f.f'3.g.i.j} - H{a.d.f.f'3.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.f.f'3.h.i.j} + H{a.b.c.f.f'3.g.h.i.j} - H{a.b.c.e.f.f'3.g.h.i.j} - H{a.b.c.f.f'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{c.d.e.f.f'3.h.i.j} + H{c.d.f.f'3.g.h.i.j} - H{c.d.e.f.f'3.g.h.i.j} - H{c.d.f.f'3.h.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.g'3.h.i.j} + H{a.b.c.d.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.i.j} - H{a.b.c.d.f'3.g'3.h.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.h'4.i.j} + H{a.b.c.d.g.h'4.i.j} - H{a.b.c.d.e.g.h'4.i.j} - H{a.b.c.d.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3.h'4.i.j} + H{a.b.c.d.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.c.d.e.f.f'3.g'3.h'4.i.j} + H{a.c.d.f.f'3.g.g'3.h'4.i.j} - H{a.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.c.d.f.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.e.f.h.h'4.i.j} + H{a.b.f.g.h.h'4.i.j} - H{a.b.e.f.g.h.h'4.i.j} - H{a.b.f.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.h.h'4.i.j} + H{a.b.c.d.f.g.h.h'4.i.j} - H{a.b.c.d.e.f.g.h.h'4.i.j} - H{a.b.c.d.f.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{e.f} + H{f.g'3} - H{e.f.g'3} - H{f} >= 0
 with coefficient  -1/207

 H{e.i} + H{g'3.i} - H{e.g'3.i} - H{i} >= 0
 with coefficient  -193/2944

 H{a.e.f.f'3.i} + H{a.f.f'3.g'3.i} - H{a.e.f.f'3.g'3.i} - H{a.f.f'3.i} >= 0
 with coefficient  -4/621

 H{a.b.e.f'3.h.j} + H{a.b.f'3.g'3.h.j} - H{a.b.e.f'3.g'3.h.j} - H{a.b.f'3.h.j} >= 0
 with coefficient  -8239/6624

 H{a.b.e.f.f'3.h.j} + H{a.b.f.f'3.g'3.h.j} - H{a.b.e.f.f'3.g'3.h.j} - H{a.b.f.f'3.h.j} >= 0
 with coefficient  -595/9936

 H{a.b.e.f.f'3.g.h.h'4.j} + H{a.b.f.f'3.g.g'3.h.h'4.j} - H{a.b.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.f.f'3.g.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.e.f.i.j} + H{a.f.g'3.i.j} - H{a.e.f.g'3.i.j} - H{a.f.i.j} >= 0
 with coefficient  -1/414

 H{a.d.e.f.i.j} + H{a.d.f.g'3.i.j} - H{a.d.e.f.g'3.i.j} - H{a.d.f.i.j} >= 0
 with coefficient  -91/6624

 H{a.b.c.d.e.f.i.j} + H{a.b.c.d.f.g'3.i.j} - H{a.b.c.d.e.f.g'3.i.j} - H{a.b.c.d.f.i.j} >= 0
 with coefficient  -1/621

 H{a.b.c.d.e.f.f'3.g.i.j} + H{a.b.c.d.f.f'3.g.g'3.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.i.j} - H{a.b.c.d.f.f'3.g.i.j} >= 0
 with coefficient  -595/9936

 H{a.b.e.f'3.h.i.j} + H{a.b.f'3.g'3.h.i.j} - H{a.b.e.f'3.g'3.h.i.j} - H{a.b.f'3.h.i.j} >= 0
 with coefficient  -563/6624

 H{d.e.f.f'3.h.i.j} + H{d.f.f'3.g'3.h.i.j} - H{d.e.f.f'3.g'3.h.i.j} - H{d.f.f'3.h.i.j} >= 0
 with coefficient  -1/207

 H{a.c.d.e.f'3.g.h.i.j} + H{a.c.d.f'3.g.g'3.h.i.j} - H{a.c.d.e.f'3.g.g'3.h.i.j} - H{a.c.d.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.e.f.f'3.h.h'4.i.j} + H{a.b.c.d.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.h.h'4.i.j} >= 0
 with coefficient  -65/864

 H{a.c.e.f.f'3.g.h.h'4.i.j} + H{a.c.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} + H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -1093/19872

 H{b.e.f.g'3} + H{b.f.g'3.h} - H{b.e.f.g'3.h} - H{b.f.g'3} >= 0
 with coefficient  -1/414

 H{a.c.d.e.f.g'3.i.j} + H{a.c.d.f.g'3.h.i.j} - H{a.c.d.e.f.g'3.h.i.j} - H{a.c.d.f.g'3.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3.i.j} + H{a.b.c.d.f'3.g'3.h.i.j} - H{a.b.c.d.e.f'3.g'3.h.i.j} - H{a.b.c.d.f'3.g'3.i.j} >= 0
 with coefficient  -5753/39744

 H{a.b.d.e.f.h'4.i.j} + H{a.b.d.f.h.h'4.i.j} - H{a.b.d.e.f.h.h'4.i.j} - H{a.b.d.f.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.d.e.f'3.g'3.h'4.i.j} + H{a.c.d.f'3.g'3.h.h'4.i.j} - H{a.c.d.e.f'3.g'3.h.h'4.i.j} - H{a.c.d.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.c.d.e.f.f'3.g.g'3.h'4.i.j} + H{a.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.d.f.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -205/4968

 H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} + H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -911/6624

 H{a.d.e.f.i.j} + H{a.d.f.h'4.i.j} - H{a.d.e.f.h'4.i.j} - H{a.d.f.i.j} >= 0
 with coefficient  -991/1472

 H{a.b.d.e.f'3.i.j} + H{a.b.d.f'3.h'4.i.j} - H{a.b.d.e.f'3.h'4.i.j} - H{a.b.d.f'3.i.j} >= 0
 with coefficient  -30955/39744

 H{a.d.e.f'3.g'3.i.j} + H{a.d.f'3.g'3.h'4.i.j} - H{a.d.e.f'3.g'3.h'4.i.j} - H{a.d.f'3.g'3.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.d.e.f.f'3.g.h.i.j} + H{a.b.d.f.f'3.g.h.h'4.i.j} - H{a.b.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.d.f.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.d.e.f.f'3.g'3.h.i.j} + H{a.b.d.f.f'3.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.d.f.f'3.g'3.h.i.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.e.f.g.g'3.h.i.j} + H{a.b.c.d.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.g.g'3.h.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f'3.g.g'3.h.i.j} + H{a.b.d.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.f'3.g.g'3.h.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.g'3.h.j} + H{a.b.c.d.g'3.h.i.j} - H{a.b.c.d.e.g'3.h.i.j} - H{a.b.c.d.g'3.h.j} >= 0
 with coefficient  -3/368

 H{c.e.f'3.g} + H{c.f'3.g.j} - H{c.e.f'3.g.j} - H{c.f'3.g} >= 0
 with coefficient  -1/414

 H{b.e.f.g'3} + H{b.f.g'3.j} - H{b.e.f.g'3.j} - H{b.f.g'3} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -1543/19872

 H{a.b.e.f.h.i} + H{a.b.e.f'3.h.i} - H{a.b.e.f.f'3.h.i} - H{a.b.e.h.i} >= 0
 with coefficient  -1/138

 H{a.e.f.g.h.i} + H{a.e.f'3.g.h.i} - H{a.e.f.f'3.g.h.i} - H{a.e.g.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.g.h.i} + H{a.b.d.e.f'3.g.h.i} - H{a.b.d.e.f.f'3.g.h.i} - H{a.b.d.e.g.h.i} >= 0
 with coefficient  -193/4968

 H{a.e.f.g'3.h.i} + H{a.e.f'3.g'3.h.i} - H{a.e.f.f'3.g'3.h.i} - H{a.e.g'3.h.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.g'3.h.i} + H{a.b.c.d.e.f'3.g'3.h.i} - H{a.b.c.d.e.f.f'3.g'3.h.i} - H{a.b.c.d.e.g'3.h.i} >= 0
 with coefficient  -2459/19872

 H{b.c.e.f.h'4.i} + H{b.c.e.f'3.h'4.i} - H{b.c.e.f.f'3.h'4.i} - H{b.c.e.h'4.i} >= 0
 with coefficient  -1/138

 H{a.b.c.e.f.h'4.i} + H{a.b.c.e.f'3.h'4.i} - H{a.b.c.e.f.f'3.h'4.i} - H{a.b.c.e.h'4.i} >= 0
 with coefficient  -7/184

 H{a.d.e.f.i.j} + H{a.d.e.f'3.i.j} - H{a.d.e.f.f'3.i.j} - H{a.d.e.i.j} >= 0
 with coefficient  -25/552

 H{a.b.c.e.f.h.i.j} + H{a.b.c.e.f'3.h.i.j} - H{a.b.c.e.f.f'3.h.i.j} - H{a.b.c.e.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.d.e.f.h.i.j} + H{a.b.d.e.f'3.h.i.j} - H{a.b.d.e.f.f'3.h.i.j} - H{a.b.d.e.h.i.j} >= 0
 with coefficient  -523/9936

 H{a.b.c.d.e.f.g.h.i.j} + H{a.b.c.d.e.f'3.g.h.i.j} - H{a.b.c.d.e.f.f'3.g.h.i.j} - H{a.b.c.d.e.g.h.i.j} >= 0
 with coefficient  -1/414

 H{a.d.e.f.g.g'3.h.i.j} + H{a.d.e.f'3.g.g'3.h.i.j} - H{a.d.e.f.f'3.g.g'3.h.i.j} - H{a.d.e.g.g'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.d.e.f.h'4.i.j} + H{a.d.e.f'3.h'4.i.j} - H{a.d.e.f.f'3.h'4.i.j} - H{a.d.e.h'4.i.j} >= 0
 with coefficient  -1/138

 H{a.b.c.e.f.g.g'3.h.h'4.i.j} + H{a.b.c.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} + H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{f} + H{g'3} - H{f.g'3} >= 0
 with coefficient  -1/207

 H{d.f} + H{d.g'3} - H{d.f.g'3} - H{d} >= 0
 with coefficient  -5/1242

 H{a.f.f'3} + H{a.f'3.g'3} - H{a.f.f'3.g'3} - H{a.f'3} >= 0
 with coefficient  -4/621

 H{c.f.h} + H{c.g'3.h} - H{c.f.g'3.h} - H{c.h} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.f'3.g.h} + H{a.b.c.d.e.f'3.g.g'3.h} - H{a.b.c.d.e.f.f'3.g.g'3.h} - H{a.b.c.d.e.f'3.g.h} >= 0
 with coefficient  -25/2208

 H{a.e.f.g.h.i} + H{a.e.g.g'3.h.i} - H{a.e.f.g.g'3.h.i} - H{a.e.g.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.h'4.i} + H{a.b.c.d.e.g'3.h'4.i} - H{a.b.c.d.e.f.g'3.h'4.i} - H{a.b.c.d.e.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.f.f'3.h.j} + H{a.b.f'3.g'3.h.j} - H{a.b.f.f'3.g'3.h.j} - H{a.b.f'3.h.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.f.f'3.h.h'4.j} + H{a.b.c.d.f'3.g'3.h.h'4.j} - H{a.b.c.d.f.f'3.g'3.h.h'4.j} - H{a.b.c.d.f'3.h.h'4.j} >= 0
 with coefficient  -193/4968

 H{a.b.f.f'3.g.h.h'4.j} + H{a.b.f'3.g.g'3.h.h'4.j} - H{a.b.f.f'3.g.g'3.h.h'4.j} - H{a.b.f'3.g.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.f.f'3.g.h.h'4.j} + H{a.b.c.f'3.g.g'3.h.h'4.j} - H{a.b.c.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.f'3.g.h.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.e.f.f'3.g.h.h'4.j} + H{a.b.c.d.e.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f'3.g.h.h'4.j} >= 0
 with coefficient  -25/1104

 H{a.b.c.f.f'3.h.i.j} + H{a.b.c.f'3.g'3.h.i.j} - H{a.b.c.f.f'3.g'3.h.i.j} - H{a.b.c.f'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{c.d.f.f'3.h.i.j} + H{c.d.f'3.g'3.h.i.j} - H{c.d.f.f'3.g'3.h.i.j} - H{c.d.f'3.h.i.j} >= 0
 with coefficient  -1/207

 H{a.d.e.f.g.h.i.j} + H{a.d.e.g.g'3.h.i.j} - H{a.d.e.f.g.g'3.h.i.j} - H{a.d.e.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.c.e.f.f'3.g.h.h'4.i.j} + H{a.c.e.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -217/4968

 H{b.e.f.g'3.j} + H{b.e.g'3.h.j} - H{b.e.f.g'3.h.j} - H{b.e.g'3.j} >= 0
 with coefficient  -1/414

 H{a.b.c.e.f.f'3.g'3.h'4.j} + H{a.b.c.e.f'3.g'3.h.h'4.j} - H{a.b.c.e.f.f'3.g'3.h.h'4.j} - H{a.b.c.e.f'3.g'3.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.e.f.f'3.g'3.i.j} + H{a.b.c.d.e.f'3.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.i.j} - H{a.b.c.d.e.f'3.g'3.i.j} >= 0
 with coefficient  -707/9936

 H{a.b.c.d.f.f'3.g'3.h'4.i.j} + H{a.b.c.d.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -205/4968

 H{a.c.d.e.f.f'3.g.h.i} + H{a.c.d.e.f'3.g.h.h'4.i} - H{a.c.d.e.f.f'3.g.h.h'4.i} - H{a.c.d.e.f'3.g.h.i} >= 0
 with coefficient  -25/2208

 H{a.e.f.g.g'3.h.i} + H{a.e.g.g'3.h.h'4.i} - H{a.e.f.g.g'3.h.h'4.i} - H{a.e.g.g'3.h.i} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.f'3.g.g'3.h.j} + H{b.c.d.e.f'3.g.g'3.h.h'4.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{b.c.d.e.f'3.g.g'3.h.j} >= 0
 with coefficient  -25/1104

 H{a.c.e.f.f'3.g.h.i.j} + H{a.c.e.f'3.g.h.h'4.i.j} - H{a.c.e.f.f'3.g.h.h'4.i.j} - H{a.c.e.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{f.g'3} + H{g'3.i} - H{f.g'3.i} - H{g'3} >= 0
 with coefficient  -1/414

 H{d.f.g'3} + H{d.g'3.i} - H{d.f.g'3.i} - H{d.g'3} >= 0
 with coefficient  -5/1242

 H{a.b.c.d.e.f.f'3.h'4.j} + H{a.b.c.d.e.f'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.h'4.i.j} - H{a.b.c.d.e.f'3.h'4.j} >= 0
 with coefficient  -1117/9936

 H{a.b.c.d.e.f.f'3.g'3.h.h'4.j} + H{a.b.c.d.e.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g'3.h.h'4.j} >= 0
 with coefficient  -1543/19872

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} + H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.j} >= 0
 with coefficient  -125/2208

 H{b.f.g'3} + H{b.g'3.j} - H{b.f.g'3.j} - H{b.g'3} >= 0
 with coefficient  -1/207

 H{b.d.e.f.g'3.h} + H{b.d.e.g'3.h.j} - H{b.d.e.f.g'3.h.j} - H{b.d.e.g'3.h} >= 0
 with coefficient  -1961/9936

 H{d.f.h'4} + H{d.h'4.j} - H{d.f.h'4.j} - H{d.h'4} >= 0
 with coefficient  -1193/39744

 H{a.b.c.d.e.f.f'3.g.h.h'4} + H{a.b.c.d.e.f'3.g.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.j} - H{a.b.c.d.e.f'3.g.h.h'4} >= 0
 with coefficient  -25/2208

 H{b.d.e.f.g.g'3.h.h'4} + H{b.d.e.g.g'3.h.h'4.j} - H{b.d.e.f.g.g'3.h.h'4.j} - H{b.d.e.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.g.g'3.h.h'4} + H{b.c.d.e.g.g'3.h.h'4.j} - H{b.c.d.e.f.g.g'3.h.h'4.j} - H{b.c.d.e.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.f'3.g.g'3.h.h'4} + H{b.c.d.e.f'3.g.g'3.h.h'4.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{b.c.d.e.f'3.g.g'3.h.h'4} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f.f'3.g.i} + H{a.b.c.d.e.f'3.g.i.j} - H{a.b.c.d.e.f.f'3.g.i.j} - H{a.b.c.d.e.f'3.g.i} >= 0
 with coefficient  -7/432

 H{a.d.f.g'3.i} + H{a.d.g'3.i.j} - H{a.d.f.g'3.i.j} - H{a.d.g'3.i} >= 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.g.h'4.i} + H{a.b.c.d.e.g.h'4.i.j} - H{a.b.c.d.e.f.g.h'4.i.j} - H{a.b.c.d.e.g.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.f'3.h.h'4.i} + H{a.b.d.e.f'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.h.h'4.i.j} - H{a.b.d.e.f'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} >= 0
 with coefficient  -895/6624

 H{f'3} + H{g} - H{f'3.g} >= 0
 with coefficient  -185/9936

 H{a.d.e.f.f'3} + H{a.d.e.f.g} - H{a.d.e.f.f'3.g} - H{a.d.e.f} >= 0
 with coefficient  -7/432

 H{a.e.f.f'3.g'3.h.i} + H{a.e.f.g.g'3.h.i} - H{a.e.f.f'3.g.g'3.h.i} - H{a.e.f.g'3.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.h.i} + H{a.b.c.d.e.f.g.g'3.h.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.i} - H{a.b.c.d.e.f.g'3.h.i} >= 0
 with coefficient  -2459/19872

 H{a.b.c.e.f'3.h'4.i} + H{a.b.c.e.g.h'4.i} - H{a.b.c.e.f'3.g.h'4.i} - H{a.b.c.e.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.e.f'3.g'3.h.h'4.i} + H{a.b.e.g.g'3.h.h'4.i} - H{a.b.e.f'3.g.g'3.h.h'4.i} - H{a.b.e.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.f'3.g'3.h.h'4.i} + H{a.b.d.e.f.g.g'3.h.h'4.i} - H{a.b.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.d.e.f.g'3.h.h'4.i} >= 0
 with coefficient  -595/9936

 H{a.b.f.f'3.h.j} + H{a.b.f.g.h.j} - H{a.b.f.f'3.g.h.j} - H{a.b.f.h.j} >= 0
 with coefficient  -659/9936

 H{c.d.f.f'3.h.i.j} + H{c.d.f.g.h.i.j} - H{c.d.f.f'3.g.h.i.j} - H{c.d.f.h.i.j} >= 0
 with coefficient  -1/414

 H{a.b.c.f.f'3.g'3.h.i.j} + H{a.b.c.f.g.g'3.h.i.j} - H{a.b.c.f.f'3.g.g'3.h.i.j} - H{a.b.c.f.g'3.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.e.f.f'3.h.h'4.i.j} + H{a.b.e.f.g.h.h'4.i.j} - H{a.b.e.f.f'3.g.h.h'4.i.j} - H{a.b.e.f.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.h.h'4.i.j} + H{a.b.c.d.e.f.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.h.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} + H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g'3.h.h'4.i.j} >= 0
 with coefficient  -103/736

 H{c.d.e.f'3.i} + H{c.d.e.g'3.i} - H{c.d.e.f'3.g'3.i} - H{c.d.e.i} >= 0
 with coefficient  -1507/19872

 H{a.c.d.e.f'3} + H{a.c.d.e.h} - H{a.c.d.e.f'3.h} - H{a.c.d.e} >= 0
 with coefficient  -1507/19872

 H{b.c.d.e.f'3.g.j} + H{b.c.d.e.g.h.j} - H{b.c.d.e.f'3.g.h.j} - H{b.c.d.e.g.j} >= 0
 with coefficient  -1/414

 H{a.b.c.d.f.f'3.g.i.j} + H{a.b.c.d.f.g.h.i.j} - H{a.b.c.d.f.f'3.g.h.i.j} - H{a.b.c.d.f.g.i.j} >= 0
 with coefficient  -7/432

 H{b.c.d.e.f.f'3.g.h'4.i.j} + H{b.c.d.e.f.g.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.h.h'4.i.j} - H{b.c.d.e.f.g.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.e.f'3.g'3.h.i} + H{a.e.g'3.h.h'4.i} - H{a.e.f'3.g'3.h.h'4.i} - H{a.e.g'3.h.i} >= 0
 with coefficient  -25/2208

 H{a.e.f.f'3.g'3.h.i} + H{a.e.f.g'3.h.h'4.i} - H{a.e.f.f'3.g'3.h.h'4.i} - H{a.e.f.g'3.h.i} >= 0
 with coefficient  -25/2208

 H{a.e.f.f'3.g.g'3.h.i} + H{a.e.f.g.g'3.h.h'4.i} - H{a.e.f.f'3.g.g'3.h.h'4.i} - H{a.e.f.g.g'3.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f'3.j} + H{a.b.d.e.h'4.j} - H{a.b.d.e.f'3.h'4.j} - H{a.b.d.e.j} >= 0
 with coefficient  -83/1104

 H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} + H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g.g'3.h.i.j} >= 0
 with coefficient  -745/6624

 H{a.f'3.g} + H{a.g.i} - H{a.f'3.g.i} - H{a.g} >= 0
 with coefficient  -7/432

 H{d.f'3.g'3} + H{d.g'3.i} - H{d.f'3.g'3.i} - H{d.g'3} >= 0
 with coefficient  -3205/4416

 H{b.c.e.f.f'3.g.h'4} + H{b.c.e.f.g.h'4.i} - H{b.c.e.f.f'3.g.h'4.i} - H{b.c.e.f.g.h'4} >= 0
 with coefficient  -1093/19872

 H{b.c.d.e.f.f'3.g.g'3.h'4} + H{b.c.d.e.f.g.g'3.h'4.i} - H{b.c.d.e.f.f'3.g.g'3.h'4.i} - H{b.c.d.e.f.g.g'3.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.h.h'4} + H{a.b.c.d.e.f.h.h'4.i} - H{a.b.c.d.e.f.f'3.h.h'4.i} - H{a.b.c.d.e.f.h.h'4} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.f'3.g.g'3.h'4.j} + H{b.c.d.e.f.g.g'3.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{b.c.d.e.f.g.g'3.h'4.j} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.f'3.g'3.h.h'4.j} + H{b.c.d.e.f.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{b.c.d.e.f.g'3.h.h'4.j} >= 0
 with coefficient  -1/414

 H{c.d.f'3} + H{c.d.j} - H{c.d.f'3.j} - H{c.d} >= 0
 with coefficient  -1/414

 H{b.f'3.g} + H{b.g.j} - H{b.f'3.g.j} - H{b.g} >= 0
 with coefficient  -1/414

 H{a.c.d.f'3.g'3.h} + H{a.c.d.g'3.h.j} - H{a.c.d.f'3.g'3.h.j} - H{a.c.d.g'3.h} >= 0
 with coefficient  -3559/39744

 H{b.d.e.f'3.g'3.h} + H{b.d.e.g'3.h.j} - H{b.d.e.f'3.g'3.h.j} - H{b.d.e.g'3.h} >= 0
 with coefficient  -14041/19872

 H{a.b.c.d.e.f.f'3.g.g'3.h} + H{a.b.c.d.e.f.g.g'3.h.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.j} - H{a.b.c.d.e.f.g.g'3.h} >= 0
 with coefficient  -671/4968

 H{a.b.c.e.f.f'3.g.g'3.h.h'4} + H{a.b.c.e.f.g.g'3.h.h'4.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.f'3.g.g'3.h.h'4} + H{a.b.d.e.f.g.g'3.h.h'4.j} - H{a.b.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.d.e.f.g.g'3.h.h'4} >= 0
 with coefficient  -595/9936

 H{a.b.c.e.f'3.g'3.i} + H{a.b.c.e.g'3.i.j} - H{a.b.c.e.f'3.g'3.i.j} - H{a.b.c.e.g'3.i} >= 0
 with coefficient  -83/1104

 H{a.b.c.d.e.f.f'3.g'3.i} + H{a.b.c.d.e.f.g'3.i.j} - H{a.b.c.d.e.f.f'3.g'3.i.j} - H{a.b.c.d.e.f.g'3.i} >= 0
 with coefficient  -4/621

 H{b.d.e.f.f'3.h.i} + H{b.d.e.f.h.i.j} - H{b.d.e.f.f'3.h.i.j} - H{b.d.e.f.h.i} >= 0
 with coefficient  -1/138

 H{a.b.c.d.e.f.f'3.g.h.i} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.c.d.e.f.f'3.g.h.i.j} - H{a.b.c.d.e.f.g.h.i} >= 0
 with coefficient  -193/4968

 H{a.b.c.d.e.f'3.g'3.h'4.i} + H{a.b.c.d.e.g'3.h'4.i.j} - H{a.b.c.d.e.f'3.g'3.h'4.i.j} - H{a.b.c.d.e.g'3.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.f'3.h.h'4.i} + H{a.b.d.e.f.h.h'4.i.j} - H{a.b.d.e.f.f'3.h.h'4.i.j} - H{a.b.d.e.f.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.e.f.f'3.g'3.h.h'4.i} + H{a.b.e.f.g'3.h.h'4.i.j} - H{a.b.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.e.f.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.h.h'4.i} + H{a.b.c.d.e.f.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g'3.h.h'4.i} >= 0
 with coefficient  -259/2208

 H{a.b.c.e.f'3.g.g'3.h.h'4.i} + H{a.b.c.e.g.g'3.h.h'4.i.j} - H{a.b.c.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g.g'3.h.h'4.i} + H{a.b.c.d.e.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.g.g'3.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} >= 0
 with coefficient  -1375/9936

 H{a.b.c.d.e.f.g.h.j} + H{a.b.c.d.e.f.g'3.h.j} - H{a.b.c.d.e.f.g.g'3.h.j} - H{a.b.c.d.e.f.h.j} >= 0
 with coefficient  -671/4968

 H{a.b.f'3.g.h.j} + H{a.b.f'3.g'3.h.j} - H{a.b.f'3.g.g'3.h.j} - H{a.b.f'3.h.j} >= 0
 with coefficient  -1543/19872

 H{a.b.d.f'3.g.h.j} + H{a.b.d.f'3.g'3.h.j} - H{a.b.d.f'3.g.g'3.h.j} - H{a.b.d.f'3.h.j} >= 0
 with coefficient  -217/4968

 H{a.b.d.e.f.g.h.h'4.j} + H{a.b.d.e.f.g'3.h.h'4.j} - H{a.b.d.e.f.g.g'3.h.h'4.j} - H{a.b.d.e.f.h.h'4.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.e.f'3.g.h.h'4.j} + H{a.b.c.e.f'3.g'3.h.h'4.j} - H{a.b.c.e.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f'3.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.f.g.h.i.j} + H{a.b.c.f.g'3.h.i.j} - H{a.b.c.f.g.g'3.h.i.j} - H{a.b.c.f.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.b.c.e.f.g.h.i.j} + H{a.b.c.e.f.g'3.h.i.j} - H{a.b.c.e.f.g.g'3.h.i.j} - H{a.b.c.e.f.h.i.j} >= 0
 with coefficient  -107/6624

 H{a.b.c.d.f.f'3.g.h.i.j} + H{a.b.c.d.f.f'3.g'3.h.i.j} - H{a.b.c.d.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.f.f'3.h.i.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.e.f'3.g.i} + H{a.b.c.d.e.f'3.h.i} - H{a.b.c.d.e.f'3.g.h.i} - H{a.b.c.d.e.f'3.i} >= 0
 with coefficient  -7/432

 H{a.b.d.e.f'3.g.h'4.i} + H{a.b.d.e.f'3.h.h'4.i} - H{a.b.d.e.f'3.g.h.h'4.i} - H{a.b.d.e.f'3.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} + H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h'4.i.j} >= 0
 with coefficient  -107/621

 H{g} + H{h'4} - H{g.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h} + H{a.b.c.d.e.f.g'3.h.h'4} - H{a.b.c.d.e.f.g.g'3.h.h'4} - H{a.b.c.d.e.f.g'3.h} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.i} + H{a.b.c.d.e.f.h'4.i} - H{a.b.c.d.e.f.g.h'4.i} - H{a.b.c.d.e.f.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h.i} + H{a.b.c.d.e.f.g'3.h.h'4.i} - H{a.b.c.d.e.f.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.g'3.h.i} >= 0
 with coefficient  -259/2208

 H{a.b.f.g.h.j} + H{a.b.f.h.h'4.j} - H{a.b.f.g.h.h'4.j} - H{a.b.f.h.j} >= 0
 with coefficient  -1415/19872

 H{a.b.c.f.f'3.g.h.j} + H{a.b.c.f.f'3.h.h'4.j} - H{a.b.c.f.f'3.g.h.h'4.j} - H{a.b.c.f.f'3.h.j} >= 0
 with coefficient  -659/9936

 H{b.c.d.e.f.f'3.g.g'3.i.j} + H{b.c.d.e.f.f'3.g'3.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.i.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.f.g.g'3.h.i.j} + H{a.b.c.d.f.g'3.h.h'4.i.j} - H{a.b.c.d.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.g'3.h.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} + H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.i.j} >= 0
 with coefficient  -205/4968

 H{a.d.e.f.f'3.g} + H{a.d.e.f.f'3.i} - H{a.d.e.f.f'3.g.i} - H{a.d.e.f.f'3} >= 0
 with coefficient  -7/432

 H{b.c.d.e.f'3.g.h} + H{b.c.d.e.f'3.h.i} - H{b.c.d.e.f'3.g.h.i} - H{b.c.d.e.f'3.h} >= 0
 with coefficient  -83/3312

 H{a.b.c.d.e.f.g.g'3.h} + H{a.b.c.d.e.f.g'3.h.i} - H{a.b.c.d.e.f.g.g'3.h.i} - H{a.b.c.d.e.f.g'3.h} >= 0
 with coefficient  -2459/19872

 H{a.b.c.g.h'4} + H{a.b.c.h'4.i} - H{a.b.c.g.h'4.i} - H{a.b.c.h'4} >= 0
 with coefficient  -25/2208

 H{b.c.e.f.g.h'4} + H{b.c.e.f.h'4.i} - H{b.c.e.f.g.h'4.i} - H{b.c.e.f.h'4} >= 0
 with coefficient  -1093/19872

 H{a.b.c.d.e.f.g.g'3.h'4} + H{a.b.c.d.e.f.g'3.h'4.i} - H{a.b.c.d.e.f.g.g'3.h'4.i} - H{a.b.c.d.e.f.g'3.h'4} >= 0
 with coefficient  -25/2208

 H{b.c.e.f.g.g'3.h.h'4} + H{b.c.e.f.g'3.h.h'4.i} - H{b.c.e.f.g.g'3.h.h'4.i} - H{b.c.e.f.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.d.e.f.g.g'3.h.h'4} + H{a.b.d.e.f.g'3.h.h'4.i} - H{a.b.d.e.f.g.g'3.h.h'4.i} - H{a.b.d.e.f.g'3.h.h'4} >= 0
 with coefficient  -595/9936

 H{b.c.d.e.f'3.g.g'3.h.h'4} + H{b.c.d.e.f'3.g'3.h.h'4.i} - H{b.c.d.e.f'3.g.g'3.h.h'4.i} - H{b.c.d.e.f'3.g'3.h.h'4} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.e.f'3.g.g'3.h.h'4} + H{a.b.c.d.e.f'3.g'3.h.h'4.i} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f'3.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} + H{a.b.c.d.e.f.f'3.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.j} + H{a.b.c.d.e.f.f'3.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.j} >= 0
 with coefficient  -1117/9936

 H{b.c.d.e.f.g.g'3.h'4.j} + H{b.c.d.e.f.g'3.h'4.i.j} - H{b.c.d.e.f.g.g'3.h'4.i.j} - H{b.c.d.e.f.g'3.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.f.g.h.h'4.j} + H{a.b.f.h.h'4.i.j} - H{a.b.f.g.h.h'4.i.j} - H{a.b.f.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.h.h'4.j} + H{a.b.c.d.e.f.f'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.h.h'4.j} >= 0
 with coefficient  -1117/9936

 H{b.c.d.e.f.f'3.g.g'3.h.h'4.j} + H{b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.h.h'4.j} >= 0
 with coefficient  -25/736

 H{f'3.g} + H{f'3.j} - H{f'3.g.j} - H{f'3} >= 0
 with coefficient  -7/432

 H{a.b.d.e.f.f'3.g.g'3.h.h'4.i} + H{a.b.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.d.e.f.f'3.g'3.h.h'4.i} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} + H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i} >= 0
 with coefficient  -259/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} >= 0
 with coefficient  -1093/19872

 H{a.b.c.d.e.f.g'3.h'4} + H{a.b.c.d.e.f.h.h'4} - H{a.b.c.d.e.f.g'3.h.h'4} - H{a.b.c.d.e.f.h'4} >= 0
 with coefficient  -25/2208

 H{g'3.i} + H{h.i} - H{g'3.h.i} - H{i} >= 0
 with coefficient  -3691/39744

 H{a.b.c.g'3.i} + H{a.b.c.h.i} - H{a.b.c.g'3.h.i} - H{a.b.c.i} >= 0
 with coefficient  -17/184

 H{a.b.c.d.e.f.g'3.i} + H{a.b.c.d.e.f.h.i} - H{a.b.c.d.e.f.g'3.h.i} - H{a.b.c.d.e.f.i} >= 0
 with coefficient  -4/621

 H{a.c.e.f.f'3.g.g'3.h'4.i.j} + H{a.c.e.f.f'3.g.h.h'4.i.j} - H{a.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.e.f.f'3.g.h'4.i.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3} + H{a.b.c.d.e.f'3.h'4} - H{a.b.c.d.e.f'3.g'3.h'4} - H{a.b.c.d.e.f'3} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g.g'3.h} + H{a.b.c.d.e.f'3.g.h.h'4} - H{a.b.c.d.e.f'3.g.g'3.h.h'4} - H{a.b.c.d.e.f'3.g.h} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.f'3.g.g'3.h.i} + H{b.c.d.e.f.f'3.g.h.h'4.i} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{b.c.d.e.f.f'3.g.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.f'3.g'3.h.j} + H{a.b.f'3.h.h'4.j} - H{a.b.f'3.g'3.h.h'4.j} - H{a.b.f'3.h.j} >= 0
 with coefficient  -193/4968

 H{a.b.c.d.e.f.f'3.g'3.h.j} + H{a.b.c.d.e.f.f'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.h.j} >= 0
 with coefficient  -1117/9936

 H{a.b.f'3.g.g'3.h.j} + H{a.b.f'3.g.h.h'4.j} - H{a.b.f'3.g.g'3.h.h'4.j} - H{a.b.f'3.g.h.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.f'3.g.g'3.h.j} + H{a.b.c.f'3.g.h.h'4.j} - H{a.b.c.f'3.g.g'3.h.h'4.j} - H{a.b.c.f'3.g.h.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.e.g'3.i.j} + H{a.b.c.e.h'4.i.j} - H{a.b.c.e.g'3.h'4.i.j} - H{a.b.c.e.i.j} >= 0
 with coefficient  -25/2208

 H{a.c.f.f'3.g.g'3.h.i.j} + H{a.c.f.f'3.g.h.h'4.i.j} - H{a.c.f.f'3.g.g'3.h.h'4.i.j} - H{a.c.f.f'3.g.h.i.j} >= 0
 with coefficient  -217/4968

 H{a.d.e.f'3.g'3} + H{a.d.e.f'3.i} - H{a.d.e.f'3.g'3.i} - H{a.d.e.f'3} >= 0
 with coefficient  -19/736

 H{a.f.f'3.g'3} + H{a.f.f'3.i} - H{a.f.f'3.g'3.i} - H{a.f.f'3} >= 0
 with coefficient  -4/621

 H{b.e.f.g'3.h} + H{b.e.f.h.i} - H{b.e.f.g'3.h.i} - H{b.e.f.h} >= 0
 with coefficient  -1/414

 H{b.c.e.f.g'3.h} + H{b.c.e.f.h.i} - H{b.c.e.f.g'3.h.i} - H{b.c.e.f.h} >= 0
 with coefficient  -91/6624

 H{b.c.e.f.g'3.h'4} + H{b.c.e.f.h'4.i} - H{b.c.e.f.g'3.h'4.i} - H{b.c.e.f.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.g'3.h'4} + H{a.b.c.d.e.f'3.h'4.i} - H{a.b.c.d.e.f'3.g'3.h'4.i} - H{a.b.c.d.e.f'3.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g'3.h.h'4} + H{a.b.c.d.e.f.f'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} + H{a.b.c.d.e.f.f'3.g.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.h.h'4} >= 0
 with coefficient  -25/1104

 H{b.c.d.e.f.g'3.h.j} + H{b.c.d.e.f.h.i.j} - H{b.c.d.e.f.g'3.h.i.j} - H{b.c.d.e.f.h.j} >= 0
 with coefficient  -1/414

 H{a.b.d.e.f.f'3.g'3.h.j} + H{a.b.d.e.f.f'3.h.i.j} - H{a.b.d.e.f.f'3.g'3.h.i.j} - H{a.b.d.e.f.f'3.h.j} >= 0
 with coefficient  -595/9936

 H{a.b.d.f'3.g.g'3.h.j} + H{a.b.d.f'3.g.h.i.j} - H{a.b.d.f'3.g.g'3.h.i.j} - H{a.b.d.f'3.g.h.j} >= 0
 with coefficient  -217/4968

 H{b.c.e.f'3.g'3.h'4.j} + H{b.c.e.f'3.h'4.i.j} - H{b.c.e.f'3.g'3.h'4.i.j} - H{b.c.e.f'3.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.f.f'3.g'3.h.h'4.j} + H{a.b.c.f.f'3.h.h'4.i.j} - H{a.b.c.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.f.f'3.h.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.f.f'3.g'3.h.h'4.j} + H{a.b.c.d.f.f'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.h.h'4.j} >= 0
 with coefficient  -193/4968

 H{a.b.e.f.f'3.g.g'3.h.h'4.j} + H{a.b.e.f.f'3.g.h.h'4.i.j} - H{a.b.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.e.f.f'3.g.h.h'4.j} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} + H{a.b.c.d.e.f.f'3.g.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.h.h'4.j} >= 0
 with coefficient  -37/207

 H{c.f.g'3} + H{c.f.j} - H{c.f.g'3.j} - H{c.f} >= 0
 with coefficient  -1/621

 H{b.d.e.g.g'3.h} + H{b.d.e.g.h.j} - H{b.d.e.g.g'3.h.j} - H{b.d.e.g.h} >= 0
 with coefficient  -25/1104

 H{b.c.d.e.f.f'3.g.g'3.h.h'4.i} + H{b.c.d.e.f.f'3.g.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.h.h'4.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} >= 0
 with coefficient  -3649/19872

 H{a.b.c.d.e.f.f'3.h.i} + H{a.b.c.d.e.f.f'3.h'4.i} - H{a.b.c.d.e.f.f'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.i} >= 0
 with coefficient  -25/1104

 H{a.b.c.d.f.f'3.h.i.j} + H{a.b.c.d.f.f'3.h'4.i.j} - H{a.b.c.d.f.f'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.i.j} >= 0
 with coefficient  -595/19872

 H{a.b.c.d.e.f.f'3.h.i.j} + H{a.b.c.d.e.f.f'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.i.j} >= 0
 with coefficient  -1243/6624

 H{a.c.d.e.f.g.h.i.j} + H{a.c.d.e.f.g.h'4.i.j} - H{a.c.d.e.f.g.h.h'4.i.j} - H{a.c.d.e.f.g.i.j} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.g.h.i.j} + H{b.c.d.e.f.g.h'4.i.j} - H{b.c.d.e.f.g.h.h'4.i.j} - H{b.c.d.e.f.g.i.j} >= 0
 with coefficient  -25/2208

 H{c.d.f'3.g'3.h.i.j} + H{c.d.f'3.g'3.h'4.i.j} - H{c.d.f'3.g'3.h.h'4.i.j} - H{c.d.f'3.g'3.i.j} >= 0
 with coefficient  -2363/19872

 H{b.c.d.e.f.f'3.g'3.h.i.j} + H{b.c.d.e.f.f'3.g'3.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g'3.i.j} >= 0
 with coefficient  -1/207

 H{a.b.c.d.f.f'3.g.g'3.h.i.j} + H{a.b.c.d.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.f.f'3.g.g'3.i.j} >= 0
 with coefficient  -595/9936

 H{a.b.c.d.e.f'3.h.h'4} + H{a.b.c.d.e.f'3.h'4.i} - H{a.b.c.d.e.f'3.h.h'4.i} - H{a.b.c.d.e.f'3.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} + H{a.b.c.d.e.f.f'3.g.g'3.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h'4} >= 0
 with coefficient  -25/2208

 H{b.c.e.f.f'3.g.h.h'4.j} + H{b.c.e.f.f'3.g.h'4.i.j} - H{b.c.e.f.f'3.g.h.h'4.i.j} - H{b.c.e.f.f'3.g.h'4.j} >= 0
 with coefficient  -1093/19872

 H{a.b.c.d.e.f.f'3.g'3.h.h'4.j} + H{a.b.c.d.e.f.f'3.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g'3.h'4.j} >= 0
 with coefficient  -659/9936

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} + H{a.b.c.d.e.f.f'3.g.g'3.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h'4.j} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f.f'3.g.h.h'4} + H{b.c.d.e.f.f'3.g.h.i} - H{b.c.d.e.f.f'3.g.h.h'4.i} - H{b.c.d.e.f.f'3.g.h} >= 0
 with coefficient  -25/2208

 H{b.c.e.f.g'3.h.h'4} + H{b.c.e.f.g'3.h.i} - H{b.c.e.f.g'3.h.h'4.i} - H{b.c.e.f.g'3.h} >= 0
 with coefficient  -25/2208

 H{b.c.d.e.f'3.g'3.h.h'4} + H{b.c.d.e.f'3.g'3.h.i} - H{b.c.d.e.f'3.g'3.h.h'4.i} - H{b.c.d.e.f'3.g'3.h} >= 0
 with coefficient  -25/736

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} + H{a.b.c.d.e.f.f'3.g.g'3.h.i} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} - H{a.b.c.d.e.f.f'3.g.g'3.h} >= 0
 with coefficient  -2459/19872

 H{d.e.h'4.j} + H{d.e.i.j} - H{d.e.h'4.i.j} - H{d.e.j} >= 0
 with coefficient  -1/138

 H{b.c.e.f.g'3.h.h'4.j} + H{b.c.e.f.g'3.h.i.j} - H{b.c.e.f.g'3.h.h'4.i.j} - H{b.c.e.f.g'3.h.j} >= 0
 with coefficient  -1/414

 H{h'4} + H{j} - H{h'4.j} >= 0
 with coefficient  -1183/39744

 H{a.b.d.e.f.g'3.h.h'4} + H{a.b.d.e.f.g'3.h.j} - H{a.b.d.e.f.g'3.h.h'4.j} - H{a.b.d.e.f.g'3.h} >= 0
 with coefficient  -595/9936

 H{b.d.e.g.g'3.h.h'4} + H{b.d.e.g.g'3.h.j} - H{b.d.e.g.g'3.h.h'4.j} - H{b.d.e.g.g'3.h} >= 0
 with coefficient  -25/1104

 H{a.b.c.g.h'4.i} + H{a.b.c.g.i.j} - H{a.b.c.g.h'4.i.j} - H{a.b.c.g.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.g.g'3.h.h'4.i} + H{a.b.c.d.e.f.g.g'3.h.i.j} - H{a.b.c.d.e.f.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.g.g'3.h.i} >= 0
 with coefficient  -259/2208

 H{a.b.c.d.e.f'3.g.g'3.h.h'4.i} + H{a.b.c.d.e.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.g.g'3.h.i} >= 0
 with coefficient  -25/1104

 H{b.c.d.e.f.f'3.g.g'3.h.h'4.i} + H{b.c.d.e.f.f'3.g.g'3.h.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{b.c.d.e.f.f'3.g.g'3.h.i} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} >= 0
 with coefficient  -3359/9936

 H{a.f'3.g.i} + H{a.f'3.g.j} - H{a.f'3.g.i.j} - H{a.f'3.g} >= 0
 with coefficient  -7/432

 H{b.f.g'3.i} + H{b.f.g'3.j} - H{b.f.g'3.i.j} - H{b.f.g'3} >= 0
 with coefficient  -1/414

 H{c.d.f.g'3.i} + H{c.d.f.g'3.j} - H{c.d.f.g'3.i.j} - H{c.d.f.g'3} >= 0
 with coefficient  -1/621

 H{c.d.f'3.g'3.i} + H{c.d.f'3.g'3.j} - H{c.d.f'3.g'3.i.j} - H{c.d.f'3.g'3} >= 0
 with coefficient  -2435/13248

 H{b.c.e.f'3.h.i} + H{b.c.e.f'3.h.j} - H{b.c.e.f'3.h.i.j} - H{b.c.e.f'3.h} >= 0
 with coefficient  -37639/39744

 H{b.c.d.e.f'3.g.h.i} + H{b.c.d.e.f'3.g.h.j} - H{b.c.d.e.f'3.g.h.i.j} - H{b.c.d.e.f'3.g.h} >= 0
 with coefficient  -1/414

 H{b.e.f.g'3.h.i} + H{b.e.f.g'3.h.j} - H{b.e.f.g'3.h.i.j} - H{b.e.f.g'3.h} >= 0
 with coefficient  -1/207

 H{a.b.f'3.g'3.h.i} + H{a.b.f'3.g'3.h.j} - H{a.b.f'3.g'3.h.i.j} - H{a.b.f'3.g'3.h} >= 0
 with coefficient  -331/1472

 H{b.c.d.e.f'3.g.g'3.h.i} + H{b.c.d.e.f'3.g.g'3.h.j} - H{b.c.d.e.f'3.g.g'3.h.i.j} - H{b.c.d.e.f'3.g.g'3.h} >= 0
 with coefficient  -25/1104

 H{d.e.f.h'4.i} + H{d.e.f.h'4.j} - H{d.e.f.h'4.i.j} - H{d.e.f.h'4} >= 0
 with coefficient  -1115/39744

 H{b.c.e.f.f'3.g.h'4.i} + H{b.c.e.f.f'3.g.h'4.j} - H{b.c.e.f.f'3.g.h'4.i.j} - H{b.c.e.f.f'3.g.h'4} >= 0
 with coefficient  -1093/19872

 H{b.c.d.e.f.g'3.h'4.i} + H{b.c.d.e.f.g'3.h'4.j} - H{b.c.d.e.f.g'3.h'4.i.j} - H{b.c.d.e.f.g'3.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f'3.h.h'4.i} + H{a.b.c.d.e.f'3.h.h'4.j} - H{a.b.c.d.e.f'3.h.h'4.i.j} - H{a.b.c.d.e.f'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{b.d.e.f.g.g'3.h.h'4.i} + H{b.d.e.f.g.g'3.h.h'4.j} - H{b.d.e.f.g.g'3.h.h'4.i.j} - H{b.d.e.f.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.e.f.f'3.g.g'3.h.h'4.i} + H{a.b.c.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.e.f.f'3.g.g'3.h.h'4} >= 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} + H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4} >= 0
 with coefficient  -4999/19872

 H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i} >= 0
 with coefficient  -1049/4968

 H{a} - H{h} = 0
 with coefficient  -526/621

 H{b} - H{j} = 0
 with coefficient  -1183/39744

 H{a.b} - H{h.j} = 0
 with coefficient  1183/39744

 H{c} - H{g} = 0
 with coefficient  -21475/9936

 H{a.c} - H{g.h} = 0
 with coefficient  106151/79488

 H{d} - H{f} = 0
 with coefficient  -145/9936

 H{a.d} - H{f.h} = 0
 with coefficient  81413/39744

 H{a.b.d} - H{f.h.j} = 0
 with coefficient  2129/39744

 H{c.d} - H{f.g} = 0
 with coefficient  3/368

 H{e} - H{i} = 0
 with coefficient  14339/79488

 H{a.e} - H{h.i} = 0
 with coefficient  -3691/39744

 H{c.e} - H{g.i} = 0
 with coefficient  -41609/26496

 H{a.c.e} - H{g.h.i} = 0
 with coefficient  71/828

 H{d.e} - H{f.i} = 0
 with coefficient  863/13248

 H{a.d.e} - H{f.h.i} = 0
 with coefficient  1193/39744

 H{b.d.e} - H{f.i.j} = 0
 with coefficient  95/1472

 H{a.b.d.e} - H{f.h.i.j} = 0
 with coefficient  -2129/39744

 H{a.f} - H{c.h} = 0
 with coefficient  -106663/79488

 H{b.f} - H{c.j} = 0
 with coefficient  169489/79488

 H{a.b.f} - H{c.h.j} = 0
 with coefficient  -25/1104

 H{c.f} - H{c.g} = 0
 with coefficient  -7625/39744

 H{a.c.f} - H{c.g.h} = 0
 with coefficient  -1193/39744

 H{b.c.f} - H{c.g.j} = 0
 with coefficient  -135/1472

 H{a.d.f} - H{c.f.h} = 0
 with coefficient  -7/414

 H{b.d.f} - H{c.f.j} = 0
 with coefficient  -1/621

 H{a.b.d.f} - H{c.f.h.j} = 0
 with coefficient  33/368

 H{a.c.d.f} - H{c.f.g.h} = 0
 with coefficient  1/621

 H{a.e.f} - H{c.h.i} = 0
 with coefficient  -11/1472

 H{b.e.f} - H{c.i.j} = 0
 with coefficient  -95/1472

 H{a.c.e.f} - H{c.g.h.i} = 0
 with coefficient  1193/39744

 H{a.d.e.f} - H{c.f.h.i} = 0
 with coefficient  -923/39744

 H{c.d.e.f} - H{c.f.g.i} = 0
 with coefficient  923/39744

 H{a.c.d.e.f} - H{c.f.g.h.i} = 0
 with coefficient  1507/19872

 H{a.b.c.d.e.f} - H{c.f.g.h.i.j} = 0
 with coefficient  -1355/19872

 H{a.g} - H{d.h} = 0
 with coefficient  -26909/39744

 H{b.g} - H{d.j} = 0
 with coefficient  -43/414

 H{a.b.g} - H{d.h.j} = 0
 with coefficient  -1193/39744

 H{c.g} - H{d.g} = 0
 with coefficient  2947/9936

 H{a.c.g} - H{d.g.h} = 0
 with coefficient  -221/1656

 H{b.c.g} - H{d.g.j} = 0
 with coefficient  -91/6624

 H{a.b.d.g} - H{d.f.h.j} = 0
 with coefficient  1193/39744

 H{a.e.g} - H{d.h.i} = 0
 with coefficient  283/39744

 H{a.b.e.g} - H{d.h.i.j} = 0
 with coefficient  2129/39744

 H{c.e.g} - H{d.g.i} = 0
 with coefficient  -1693/2208

 H{b.c.e.g} - H{d.g.i.j} = 0
 with coefficient  91/6624

 H{d.e.g} - H{d.f.i} = 0
 with coefficient  -9/184

 H{a.d.e.g} - H{d.f.h.i} = 0
 with coefficient  -1481/19872

 H{a.b.d.e.g} - H{d.f.h.i.j} = 0
 with coefficient  1769/39744

 H{c.d.e.g} - H{d.f.g.i} = 0
 with coefficient  9263/19872

 H{a.b.c.d.e.g} - H{d.f.g.h.i.j} = 0
 with coefficient  25/1104

 H{a.f.g} - H{c.d.h} = 0
 with coefficient  145/9936

 H{b.f.g} - H{c.d.j} = 0
 with coefficient  -1507/19872

 H{b.c.f.g} - H{c.d.g.j} = 0
 with coefficient  -923/39744

 H{a.d.f.g} - H{c.d.f.h} = 0
 with coefficient  -7/432

 H{b.d.f.g} - H{c.d.f.j} = 0
 with coefficient  -8207/39744

 H{a.c.d.f.g} - H{c.d.f.g.h} = 0
 with coefficient  7/432

 H{b.c.d.f.g} - H{c.d.f.g.j} = 0
 with coefficient  -2435/13248

 H{a.b.c.d.f.g} - H{c.d.f.g.h.j} = 0
 with coefficient  -7/432

 H{a.e.f.g} - H{c.d.h.i} = 0
 with coefficient  -14/621

 H{a.c.e.f.g} - H{c.d.g.h.i} = 0
 with coefficient  14/621

 H{b.c.e.f.g} - H{c.d.g.i.j} = 0
 with coefficient  923/39744

 H{a.d.e.f.g} - H{c.d.f.h.i} = 0
 with coefficient  707/19872

 H{a.b.d.e.f.g} - H{c.d.f.h.i.j} = 0
 with coefficient  -25/1104

 H{a.c.d.e.f.g} - H{c.d.f.g.h.i} = 0
 with coefficient  25/1104

 H{b.c.d.e.f.g} - H{c.d.f.g.i.j} = 0
 with coefficient  12031/39744

 H{a.b.c.d.e.f.g} - H{c.d.f.g.h.i.j} = 0
 with coefficient  -5621/19872

 H{a.b.h} - H{a.h.j} = 0
 with coefficient  1/69

 H{a.c.h} - H{a.g.h} = 0
 with coefficient  -613/39744

 H{a.b.d.h} - H{a.f.h.j} = 0
 with coefficient  -2705/39744

 H{a.b.c.d.h} - H{a.f.g.h.j} = 0
 with coefficient  -2885/19872

 H{a.e.h} - H{a.h.i} = 0
 with coefficient  -45/2944

 H{a.b.d.e.h} - H{a.f.h.i.j} = 0
 with coefficient  2129/39744

 H{a.c.d.e.h} - H{a.f.g.h.i} = 0
 with coefficient  11/1472

 H{a.b.f.h} - H{a.c.h.j} = 0
 with coefficient  -53515/79488

 H{a.c.f.h} - H{a.c.g.h} = 0
 with coefficient  301/2484

 H{a.b.c.f.h} - H{a.c.g.h.j} = 0
 with coefficient  -1769/39744

 H{a.c.d.f.h} - H{a.c.f.g.h} = 0
 with coefficient  -145/9936

 H{a.b.c.d.f.h} - H{a.c.f.g.h.j} = 0
 with coefficient  1/69

 H{a.c.d.e.f.h} - H{a.c.f.g.h.i} = 0
 with coefficient  637/19872

 H{a.b.c.d.e.f.h} - H{a.c.f.g.h.i.j} = 0
 with coefficient  -5591/19872

 H{a.c.g.h} - H{a.d.g.h} = 0
 with coefficient  613/39744

 H{a.c.d.g.h} - H{a.d.f.g.h} = 0
 with coefficient  7/432

 H{a.b.c.d.g.h} - H{a.d.f.g.h.j} = 0
 with coefficient  3/368

 H{a.b.e.g.h} - H{a.d.h.i.j} = 0
 with coefficient  -2129/39744

 H{a.b.d.e.g.h} - H{a.d.f.h.i.j} = 0
 with coefficient  -2417/39744

 H{a.b.f.g.h} - H{a.c.d.h.j} = 0
 with coefficient  -5347/39744

 H{a.b.c.f.g.h} - H{a.c.d.g.h.j} = 0
 with coefficient  -3235/39744

 H{a.b.c.d.f.g.h} - H{a.c.d.f.g.h.j} = 0
 with coefficient  403/4416

 H{a.b.d.e.f.g.h} - H{a.c.d.f.h.i.j} = 0
 with coefficient  -9607/39744

 H{a.c.d.e.f.g.h} - H{a.c.d.f.g.h.i} = 0
 with coefficient  -65/552

 H{a.b.c.d.e.f.g.h} - H{a.c.d.f.g.h.i.j} = 0
 with coefficient  871/4968

 H{b.i} - H{b.j} = 0
 with coefficient  -25/1104

 H{a.b.i} - H{b.h.j} = 0
 with coefficient  25/1104

 H{a.c.i} - H{b.g.h} = 0
 with coefficient  35695/39744

 H{b.c.i} - H{b.g.j} = 0
 with coefficient  97/4416

 H{a.b.c.i} - H{b.g.h.j} = 0
 with coefficient  385/3312

 H{a.d.i} - H{b.f.h} = 0
 with coefficient  -49909/39744

 H{b.d.i} - H{b.f.j} = 0
 with coefficient  193/2944

 H{a.b.d.i} - H{b.f.h.j} = 0
 with coefficient  -1/69

 H{a.b.c.d.i} - H{b.f.g.h.j} = 0
 with coefficient  -385/3312

 H{a.e.i} - H{b.h.i} = 0
 with coefficient  385/8832

 H{a.c.e.i} - H{b.g.h.i} = 0
 with coefficient  -425/2208

 H{a.d.e.i} - H{b.f.h.i} = 0
 with coefficient  -97/4416

 H{a.f.i} - H{b.c.h} = 0
 with coefficient  -35695/39744

 H{a.c.f.i} - H{b.c.g.h} = 0
 with coefficient  923/39744

 H{b.c.f.i} - H{b.c.g.j} = 0
 with coefficient  -97/4416

 H{a.b.d.f.i} - H{b.c.f.h.j} = 0
 with coefficient  -83/1104

 H{a.e.f.i} - H{b.c.h.i} = 0
 with coefficient  -3491/13248

 H{a.b.e.f.i} - H{b.c.h.i.j} = 0
 with coefficient  947/4416

 H{a.c.e.f.i} - H{b.c.g.h.i} = 0
 with coefficient  5509/39744

 H{a.b.c.e.f.i} - H{b.c.g.h.i.j} = 0
 with coefficient  -5509/39744

 H{a.d.e.f.i} - H{b.c.f.h.i} = 0
 with coefficient  17/184

 H{a.b.d.e.f.i} - H{b.c.f.h.i.j} = 0
 with coefficient  -83/1104

 H{b.c.d.e.f.i} - H{b.c.f.g.i.j} = 0
 with coefficient  1507/19872

 H{a.g.i} - H{b.d.h} = 0
 with coefficient  -4595/39744

 H{a.b.g.i} - H{b.d.h.j} = 0
 with coefficient  97/4416

 H{a.c.g.i} - H{b.d.g.h} = 0
 with coefficient  479/3312

 H{b.c.g.i} - H{b.d.g.j} = 0
 with coefficient  -863/13248

 H{a.b.c.g.i} - H{b.d.g.h.j} = 0
 with coefficient  25/1104

 H{a.d.g.i} - H{b.d.f.h} = 0
 with coefficient  -1/414

 H{a.b.d.g.i} - H{b.d.f.h.j} = 0
 with coefficient  -97/4416

 H{a.e.g.i} - H{b.d.h.i} = 0
 with coefficient  -257/8832

 H{a.c.e.g.i} - H{b.d.g.h.i} = 0
 with coefficient  -83/1104

 H{a.d.e.g.i} - H{b.d.f.h.i} = 0
 with coefficient  97/4416

 H{a.b.c.d.e.g.i} - H{b.d.f.g.h.i.j} = 0
 with coefficient  -25/1104

 H{a.e.f.g.i} - H{b.c.d.h.i} = 0
 with coefficient  649/4968

 H{a.b.e.f.g.i} - H{b.c.d.h.i.j} = 0
 with coefficient  -1507/19872

 H{a.c.e.f.g.i} - H{b.c.d.g.h.i} = 0
 with coefficient  -14/621

 H{a.b.c.e.f.g.i} - H{b.c.d.g.h.i.j} = 0
 with coefficient  1949/19872

 H{a.d.e.f.g.i} - H{b.c.d.f.h.i} = 0
 with coefficient  -19/736

 H{a.b.d.e.f.g.i} - H{b.c.d.f.h.i.j} = 0
 with coefficient  25/1104

 H{a.c.d.e.f.g.i} - H{b.c.d.f.g.h.i} = 0
 with coefficient  -13/276

 H{b.c.d.e.f.g.i} - H{b.c.d.f.g.i.j} = 0
 with coefficient  2771/9936

 H{a.b.c.d.e.f.g.i} - H{b.c.d.f.g.h.i.j} = 0
 with coefficient  -3509/9936

 H{a.b.h.i} - H{a.b.h.j} = 0
 with coefficient  1/138

 H{a.b.c.h.i} - H{a.b.g.h.j} = 0
 with coefficient  139/2208

 H{a.b.d.h.i} - H{a.b.f.h.j} = 0
 with coefficient  86449/39744

 H{a.b.c.d.h.i} - H{a.b.f.g.h.j} = 0
 with coefficient  643/2484

 H{a.b.e.h.i} - H{a.b.h.i.j} = 0
 with coefficient  -1/138

 H{a.b.c.e.h.i} - H{a.b.g.h.i.j} = 0
 with coefficient  -2/23

 H{a.b.d.e.h.i} - H{a.b.f.h.i.j} = 0
 with coefficient  -191/4416

 H{a.b.c.d.e.h.i} - H{a.b.f.g.h.i.j} = 0
 with coefficient  1267/4416

 H{a.b.c.f.h.i} - H{a.b.c.g.h.j} = 0
 with coefficient  -3/368

 H{a.b.c.e.f.h.i} - H{a.b.c.g.h.i.j} = 0
 with coefficient  149/1104

 H{a.b.c.d.e.f.h.i} - H{a.b.c.f.g.h.i.j} = 0
 with coefficient  6103/13248

 H{a.b.c.g.h.i} - H{a.b.d.g.h.j} = 0
 with coefficient  -159/1472

 H{a.b.c.e.g.h.i} - H{a.b.d.g.h.i.j} = 0
 with coefficient  -5723/39744

 H{a.b.d.e.g.h.i} - H{a.b.d.f.h.i.j} = 0
 with coefficient  -21685/39744

 H{a.b.c.d.e.g.h.i} - H{a.b.d.f.g.h.i.j} = 0
 with coefficient  -253/1728

 H{a.b.c.d.e.f.g.h.i} - H{a.b.c.d.f.g.h.i.j} = 0
 with coefficient  25933/39744

 H{c.j} - H{e.g} = 0
 with coefficient  167689/79488

 H{d.j} - H{e.f} = 0
 with coefficient  -43/414

 H{b.d.j} - H{e.f.j} = 0
 with coefficient  -1459/19872

 H{a.b.d.j} - H{e.f.h.j} = 0
 with coefficient  -103/4416

 H{c.d.j} - H{e.f.g} = 0
 with coefficient  -1459/19872

 H{c.e.j} - H{e.g.i} = 0
 with coefficient  193/2944

 H{d.e.j} - H{e.f.i} = 0
 with coefficient  -863/13248

 H{a.d.e.j} - H{e.f.h.i} = 0
 with coefficient  2999/13248

 H{a.b.d.e.j} - H{e.f.h.i.j} = 0
 with coefficient  -947/4416

 H{a.c.d.e.j} - H{e.f.g.h.i} = 0
 with coefficient  -1507/19872

 H{a.b.c.d.e.j} - H{e.f.g.h.i.j} = 0
 with coefficient  1507/19872

 H{b.f.j} - H{c.e.j} = 0
 with coefficient  193/2944

 H{a.c.f.j} - H{c.e.g.h} = 0
 with coefficient  7/432

 H{b.c.f.j} - H{c.e.g.j} = 0
 with coefficient  97/4416

 H{a.b.d.f.j} - H{c.e.f.h.j} = 0
 with coefficient  -83/1104

 H{c.d.f.j} - H{c.e.f.g} = 0
 with coefficient  -361/1728

 H{c.e.f.j} - H{c.e.g.i} = 0
 with coefficient  -97/4416

 H{a.d.e.f.j} - H{c.e.f.h.i} = 0
 with coefficient  -17/184

 H{a.b.d.e.f.j} - H{c.e.f.h.i.j} = 0
 with coefficient  83/1104

 H{a.c.d.e.f.j} - H{c.e.f.g.h.i} = 0
 with coefficient  -2/69

 H{a.b.c.d.e.f.j} - H{c.e.f.g.h.i.j} = 0
 with coefficient  2/69

 H{a.g.j} - H{d.e.h} = 0
 with coefficient  -583/4416

 H{b.g.j} - H{d.e.j} = 0
 with coefficient  -767/13248

 H{a.b.g.j} - H{d.e.h.j} = 0
 with coefficient  -1/138

 H{c.g.j} - H{d.e.g} = 0
 with coefficient  -135/1472

 H{b.c.g.j} - H{d.e.g.j} = 0
 with coefficient  1459/19872

 H{a.b.c.g.j} - H{d.e.g.h.j} = 0
 with coefficient  25/1104

 H{b.d.g.j} - H{d.e.f.j} = 0
 with coefficient  3791/39744

 H{a.b.d.g.j} - H{d.e.f.h.j} = 0
 with coefficient  395/19872

 H{a.e.g.j} - H{d.e.h.i} = 0
 with coefficient  343/2208

 H{b.e.g.j} - H{d.e.i.j} = 0
 with coefficient  -1/207

 H{a.b.e.g.j} - H{d.e.h.i.j} = 0
 with coefficient  1/138

 H{c.e.g.j} - H{d.e.g.i} = 0
 with coefficient  97/4416

 H{a.c.e.g.j} - H{d.e.g.h.i} = 0
 with coefficient  83/1104

 H{a.d.e.g.j} - H{d.e.f.h.i} = 0
 with coefficient  -1063/9936

 H{a.b.d.e.g.j} - H{d.e.f.h.i.j} = 0
 with coefficient  1507/19872

 H{a.b.c.d.e.g.j} - H{d.e.f.g.h.i.j} = 0
 with coefficient  -1949/19872

 H{a.b.c.d.f.g.j} - H{c.d.e.f.g.h.j} = 0
 with coefficient  25/1104

 H{a.d.e.f.g.j} - H{c.d.e.f.h.i} = 0
 with coefficient  77/1104

 H{b.d.e.f.g.j} - H{c.d.e.f.i.j} = 0
 with coefficient  -1507/19872

 H{a.b.d.e.f.g.j} - H{c.d.e.f.h.i.j} = 0
 with coefficient  1949/19872

 H{a.c.d.e.f.g.j} - H{c.d.e.f.g.h.i} = 0
 with coefficient  -25/1104

 H{a.b.h.j} - H{a.e.h.j} = 0
 with coefficient  103/4416

 H{a.c.h.j} - H{a.e.g.h} = 0
 with coefficient  -2705/39744

 H{a.c.d.h.j} - H{a.e.f.g.h} = 0
 with coefficient  -5347/39744

 H{a.b.c.d.h.j} - H{a.e.f.g.h.j} = 0
 with coefficient  145/864

 H{a.b.e.h.j} - H{a.e.h.i.j} = 0
 with coefficient  103/4416

 H{a.c.e.h.j} - H{a.e.g.h.i} = 0
 with coefficient  -60341/79488

 H{a.b.c.e.h.j} - H{a.e.g.h.i.j} = 0
 with coefficient  3/368

 H{a.d.e.h.j} - H{a.e.f.h.i} = 0
 with coefficient  -251/6624

 H{a.b.d.e.h.j} - H{a.e.f.h.i.j} = 0
 with coefficient  359/6624

 H{a.c.d.e.h.j} - H{a.e.f.g.h.i} = 0
 with coefficient  58015/19872

 H{a.b.c.d.e.h.j} - H{a.e.f.g.h.i.j} = 0
 with coefficient  -3/368

 H{a.b.d.f.h.j} - H{a.c.e.f.h.j} = 0
 with coefficient  -217/4968

 H{a.b.e.f.h.j} - H{a.c.e.h.i.j} = 0
 with coefficient  4105/19872

 H{a.c.e.f.h.j} - H{a.c.e.g.h.i} = 0
 with coefficient  85/1472

 H{a.b.c.e.f.h.j} - H{a.c.e.g.h.i.j} = 0
 with coefficient  -133/864

 H{a.b.d.e.f.h.j} - H{a.c.e.f.h.i.j} = 0
 with coefficient  515/4968

 H{a.c.d.e.f.h.j} - H{a.c.e.f.g.h.i} = 0
 with coefficient  -55/4416

 H{a.b.c.d.e.f.h.j} - H{a.c.e.f.g.h.i.j} = 0
 with coefficient  1993/19872

 H{a.b.g.h.j} - H{a.d.e.h.j} = 0
 with coefficient  121/2208

 H{a.c.g.h.j} - H{a.d.e.g.h} = 0
 with coefficient  -1769/39744

 H{a.b.c.g.h.j} - H{a.d.e.g.h.j} = 0
 with coefficient  3/368

 H{a.b.d.g.h.j} - H{a.d.e.f.h.j} = 0
 with coefficient  -171/1472

 H{a.c.d.g.h.j} - H{a.d.e.f.g.h} = 0
 with coefficient  3/368

 H{a.b.e.g.h.j} - H{a.d.e.h.i.j} = 0
 with coefficient  13/138

 H{a.b.c.e.g.h.j} - H{a.d.e.g.h.i.j} = 0
 with coefficient  25/36

 H{a.b.d.e.g.h.j} - H{a.d.e.f.h.i.j} = 0
 with coefficient  593/4968

 H{a.b.c.d.e.g.h.j} - H{a.d.e.f.g.h.i.j} = 0
 with coefficient  -26125/39744

 H{a.b.f.g.h.j} - H{a.c.d.e.h.j} = 0
 with coefficient  27253/9936

 H{a.b.d.f.g.h.j} - H{a.c.d.e.f.h.j} = 0
 with coefficient  149/2484

 H{a.b.e.f.g.h.j} - H{a.c.d.e.h.i.j} = 0
 with coefficient  -17021/39744

 H{a.b.c.e.f.g.h.j} - H{a.c.d.e.g.h.i.j} = 0
 with coefficient  -41/184

 H{a.b.d.e.f.g.h.j} - H{a.c.d.e.f.h.i.j} = 0
 with coefficient  -5141/39744

 H{a.b.c.d.e.f.g.h.j} - H{a.c.d.e.f.g.h.i.j} = 0
 with coefficient  -2137/13248

 H{a.b.c.i.j} - H{b.e.g.h.j} = 0
 with coefficient  -1895/13248

 H{a.b.c.d.i.j} - H{b.e.f.g.h.j} = 0
 with coefficient  385/3312

 H{a.d.e.i.j} - H{b.e.f.h.i} = 0
 with coefficient  -25/552

 H{a.f.i.j} - H{b.c.e.h} = 0
 with coefficient  -1/414

 H{a.b.c.f.i.j} - H{b.c.e.g.h.j} = 0
 with coefficient  -1/1104

 H{a.d.f.i.j} - H{b.c.e.f.h} = 0
 with coefficient  11489/6624

 H{a.b.d.f.i.j} - H{b.c.e.f.h.j} = 0
 with coefficient  -32015/39744

 H{a.c.d.f.i.j} - H{b.c.e.f.g.h} = 0
 with coefficient  14009/19872

 H{a.b.c.d.f.i.j} - H{b.c.e.f.g.h.j} = 0
 with coefficient  1/414

 H{a.e.f.i.j} - H{b.c.e.h.i} = 0
 with coefficient  83/1656

 H{a.b.e.f.i.j} - H{b.c.e.h.i.j} = 0
 with coefficient  25/1104

 H{a.c.e.f.i.j} - H{b.c.e.g.h.i} = 0
 with coefficient  -19/1242

 H{a.b.c.e.f.i.j} - H{b.c.e.g.h.i.j} = 0
 with coefficient  -1/414

 H{a.d.e.f.i.j} - H{b.c.e.f.h.i} = 0
 with coefficient  -802/621

 H{a.b.d.e.f.i.j} - H{b.c.e.f.h.i.j} = 0
 with coefficient  34103/39744

 H{a.b.c.d.e.f.i.j} - H{b.c.e.f.g.h.i.j} = 0
 with coefficient  -241/4968

 H{a.b.g.i.j} - H{b.d.e.h.j} = 0
 with coefficient  1/414

 H{a.c.g.i.j} - H{b.d.e.g.h} = 0
 with coefficient  18413/19872

 H{a.b.c.g.i.j} - H{b.d.e.g.h.j} = 0
 with coefficient  -3545/3312

 H{a.d.g.i.j} - H{b.d.e.f.h} = 0
 with coefficient  1/414

 H{a.c.d.g.i.j} - H{b.d.e.f.g.h} = 0
 with coefficient  -1/621

 H{a.b.c.d.g.i.j} - H{b.d.e.f.g.h.j} = 0
 with coefficient  13945/19872

 H{a.c.e.g.i.j} - H{b.d.e.g.h.i} = 0
 with coefficient  3/184

 H{a.b.c.e.g.i.j} - H{b.d.e.g.h.i.j} = 0
 with coefficient  -3/184

 H{a.b.d.e.g.i.j} - H{b.d.e.f.h.i.j} = 0
 with coefficient  -1/414

 H{a.c.d.e.g.i.j} - H{b.d.e.f.g.h.i} = 0
 with coefficient  103/9936

 H{a.c.f.g.i.j} - H{b.c.d.e.g.h} = 0
 with coefficient  -14009/19872

 H{a.d.f.g.i.j} - H{b.c.d.e.f.h} = 0
 with coefficient  -1543/19872

 H{a.c.d.f.g.i.j} - H{b.c.d.e.f.g.h} = 0
 with coefficient  -205/4968

 H{a.b.c.d.f.g.i.j} - H{b.c.d.e.f.g.h.j} = 0
 with coefficient  1/1472

 H{a.c.e.f.g.i.j} - H{b.c.d.e.g.h.i} = 0
 with coefficient  121/9936

 H{a.d.e.f.g.i.j} - H{b.c.d.e.f.h.i} = 0
 with coefficient  -8033/9936

 H{a.b.d.e.f.g.i.j} - H{b.c.d.e.f.h.i.j} = 0
 with coefficient  -79/9936

 H{a.c.d.e.f.g.i.j} - H{b.c.d.e.f.g.h.i} = 0
 with coefficient  325/2208

 H{a.b.c.d.e.f.g.i.j} - H{b.c.d.e.f.g.h.i.j} = 0
 with coefficient  275/4416

 H{a.b.c.h.i.j} - H{a.b.e.g.h.j} = 0
 with coefficient  -25/2208

 H{a.b.c.d.h.i.j} - H{a.b.e.f.g.h.j} = 0
 with coefficient  -145/864

 H{a.b.d.e.h.i.j} - H{a.b.e.f.h.i.j} = 0
 with coefficient  -523/9936

 H{a.b.c.e.f.h.i.j} - H{a.b.c.e.g.h.i.j} = 0
 with coefficient  1739/19872

 H{a.b.c.g.h.i.j} - H{a.b.d.e.g.h.j} = 0
 with coefficient  341/2208

 H{a.b.c.d.g.h.i.j} - H{a.b.d.e.f.g.h.j} = 0
 with coefficient  3/368

 H{a.b.c.e.g.h.i.j} - H{a.b.d.e.g.h.i.j} = 0
 with coefficient  -20141/39744

 H{b} - H{e} = 0
 with coefficient  -32147/13248

 H{c} - H{f} = 0
 with coefficient  32393/13248

 H{b.c} - H{e.f} = 0
 with coefficient  -1459/19872

 H{b.d} - H{e.g} = 0
 with coefficient  22331/39744

 H{b.c.d} - H{e.f.g} = 0
 with coefficient  1459/19872

 H{b.f} - H{c.e} = 0
 with coefficient  -41609/26496

 H{b.c.f} - H{c.e.f} = 0
 with coefficient  1247/13248

 H{b.d.f} - H{c.e.g} = 0
 with coefficient  -7393/9936

 H{c.d.f} - H{c.f.g} = 0
 with coefficient  1/414

 H{b.c.d.f} - H{c.e.f.g} = 0
 with coefficient  2435/13248

 H{b.g} - H{d.e} = 0
 with coefficient  863/13248

 H{c.g} - H{d.f} = 0
 with coefficient  -2/207

 H{b.c.g} - H{d.e.f} = 0
 with coefficient  1/414

 H{b.d.g} - H{d.e.g} = 0
 with coefficient  63/1472

 H{c.d.g} - H{d.f.g} = 0
 with coefficient  -9263/19872

 H{b.c.e.g} - H{b.d.e.f} = 0
 with coefficient  113/9936

 H{b.f.g} - H{c.d.e} = 0
 with coefficient  1507/19872

 H{b.c.f.g} - H{c.d.e.f} = 0
 with coefficient  923/39744

 H{b.d.f.g} - H{c.d.e.g} = 0
 with coefficient  9263/19872

 H{a.b} - H{a.e} = 0
 with coefficient  -1183/39744

 H{a.c} - H{a.f} = 0
 with coefficient  -106151/79488

 H{a.d} - H{a.g} = 0
 with coefficient  -81413/39744

 H{a.b.d} - H{a.e.g} = 0
 with coefficient  -2129/39744

 H{a.b.d.e} - H{a.b.e.g} = 0
 with coefficient  2129/39744

 H{a.b.f} - H{a.c.e} = 0
 with coefficient  25/1104

 H{a.b.d.f} - H{a.c.e.g} = 0
 with coefficient  67/1104

 H{a.b.g} - H{a.d.e} = 0
 with coefficient  1193/39744

 H{a.c.g} - H{a.d.f} = 0
 with coefficient  221/1656

 H{a.b.c.g} - H{a.d.e.f} = 0
 with coefficient  25/2208

 H{a.b.d.g} - H{a.d.e.g} = 0
 with coefficient  -1193/39744

 H{a.b.c.d.e.g} - H{a.b.d.e.f.g} = 0
 with coefficient  -25/1104

 H{a.b.c.d.f.g} - H{a.c.d.e.f.g} = 0
 with coefficient  7/432

 H{b.h} - H{e.h} = 0
 with coefficient  -1857/1472

 H{c.h} - H{f.h} = 0
 with coefficient  -2623/3312

 H{b.c.h} - H{e.f.h} = 0
 with coefficient  103/4416

 H{b.c.e.h} - H{b.e.f.h} = 0
 with coefficient  -9043/19872

 H{b.d.f.h} - H{c.e.g.h} = 0
 with coefficient  -7/432

 H{c.d.f.h} - H{c.f.g.h} = 0
 with coefficient  -1/621

 H{b.c.d.e.f.h} - H{b.c.e.f.g.h} = 0
 with coefficient  -2041/19872

 H{b.g.h} - H{d.e.h} = 0
 with coefficient  9349/9936

 H{c.g.h} - H{d.f.h} = 0
 with coefficient  -1193/39744

 H{b.c.g.h} - H{d.e.f.h} = 0
 with coefficient  1019/39744

 H{b.c.d.e.g.h} - H{b.d.e.f.g.h} = 0
 with coefficient  -14009/19872

 H{a.b.h} - H{a.e.h} = 0
 with coefficient  -45/2944

 H{a.c.h} - H{a.f.h} = 0
 with coefficient  -44815/39744

 H{a.b.c.h} - H{a.e.f.h} = 0
 with coefficient  -103/4416

 H{a.b.d.h} - H{a.e.g.h} = 0
 with coefficient  2705/39744

 H{a.c.d.h} - H{a.f.g.h} = 0
 with coefficient  145/9936

 H{a.b.c.d.h} - H{a.e.f.g.h} = 0
 with coefficient  -47/4416

 H{a.b.d.e.h} - H{a.b.e.g.h} = 0
 with coefficient  -2129/39744

 H{a.b.f.h} - H{a.c.e.h} = 0
 with coefficient  -5023/8832

 H{a.b.c.f.h} - H{a.c.e.f.h} = 0
 with coefficient  1193/39744

 H{a.b.c.d.e.f.h} - H{a.b.c.e.f.g.h} = 0
 with coefficient  4979/19872

 H{a.b.c.d.g.h} - H{a.d.e.f.g.h} = 0
 with coefficient  -3/368

 H{a.b.c.d.e.g.h} - H{a.b.d.e.f.g.h} = 0
 with coefficient  -9607/39744

 H{a.b.f.g.h} - H{a.c.d.e.h} = 0
 with coefficient  -1795/19872

 H{a.b.c.f.g.h} - H{a.c.d.e.f.h} = 0
 with coefficient  67/621

 H{a.b.c.d.f.g.h} - H{a.c.d.e.f.g.h} = 0
 with coefficient  -65/552

 H{b.i} - H{e.i} = 0
 with coefficient  -191/2944

 H{d.i} - H{g.i} = 0
 with coefficient  97/4416

 H{b.d.f.i} - H{c.e.g.i} = 0
 with coefficient  97/4416

 H{b.g.i} - H{d.e.i} = 0
 with coefficient  97/4416

 H{b.c.g.i} - H{d.e.f.i} = 0
 with coefficient  863/13248

 H{b.d.g.i} - H{d.e.g.i} = 0
 with coefficient  -97/4416

 H{b.d.f.g.i} - H{c.d.e.g.i} = 0
 with coefficient  -1507/19872

 H{a.b.i} - H{a.e.i} = 0
 with coefficient  185/8832

 H{a.c.i} - H{a.f.i} = 0
 with coefficient  -35695/39744

 H{a.b.c.i} - H{a.e.f.i} = 0
 with coefficient  -691/3312

 H{a.d.i} - H{a.g.i} = 0
 with coefficient  49909/39744

 H{a.b.d.i} - H{a.e.g.i} = 0
 with coefficient  -257/8832

 H{a.b.c.d.i} - H{a.e.f.g.i} = 0
 with coefficient  385/3312

 H{a.b.c.e.i} - H{a.b.e.f.i} = 0
 with coefficient  5509/39744

 H{a.b.f.i} - H{a.c.e.i} = 0
 with coefficient  -2141/39744

 H{a.b.d.f.i} - H{a.c.e.g.i} = 0
 with coefficient  -83/1104

 H{a.b.c.d.e.f.i} - H{a.b.c.e.f.g.i} = 0
 with coefficient  455/19872

 H{a.b.g.i} - H{a.d.e.i} = 0
 with coefficient  -97/4416

 H{a.c.g.i} - H{a.d.f.i} = 0
 with coefficient  -479/3312

 H{a.b.c.g.i} - H{a.d.e.f.i} = 0
 with coefficient  43/736

 H{a.b.d.g.i} - H{a.d.e.g.i} = 0
 with coefficient  97/4416

 H{a.b.c.e.g.i} - H{a.b.d.e.f.i} = 0
 with coefficient  -83/1104

 H{a.b.c.d.e.g.i} - H{a.b.d.e.f.g.i} = 0
 with coefficient  25/1104

 H{a.b.f.g.i} - H{a.c.d.e.i} = 0
 with coefficient  1507/19872

 H{a.b.c.d.f.g.i} - H{a.c.d.e.f.g.i} = 0
 with coefficient  -9/368

 H{b.h.i} - H{e.h.i} = 0
 with coefficient  385/8832

 H{c.h.i} - H{f.h.i} = 0
 with coefficient  -11/1472

 H{b.c.h.i} - H{e.f.h.i} = 0
 with coefficient  -3491/13248

 H{d.h.i} - H{g.h.i} = 0
 with coefficient  283/39744

 H{b.d.h.i} - H{e.g.h.i} = 0
 with coefficient  -257/8832

 H{c.d.h.i} - H{f.g.h.i} = 0
 with coefficient  -14/621

 H{b.c.d.h.i} - H{e.f.g.h.i} = 0
 with coefficient  649/4968

 H{b.c.e.h.i} - H{b.e.f.h.i} = 0
 with coefficient  71/1656

 H{b.c.f.h.i} - H{c.e.f.h.i} = 0
 with coefficient  17/184

 H{c.d.f.h.i} - H{c.f.g.h.i} = 0
 with coefficient  -1507/19872

 H{b.c.d.f.h.i} - H{c.e.f.g.h.i} = 0
 with coefficient  -19/736

 H{b.c.d.e.f.h.i} - H{b.c.e.f.g.h.i} = 0
 with coefficient  -374/621

 H{b.g.h.i} - H{d.e.h.i} = 0
 with coefficient  -425/2208

 H{c.g.h.i} - H{d.f.h.i} = 0
 with coefficient  1193/39744

 H{b.c.g.h.i} - H{d.e.f.h.i} = 0
 with coefficient  5509/39744

 H{b.d.g.h.i} - H{d.e.g.h.i} = 0
 with coefficient  -83/1104

 H{c.d.g.h.i} - H{d.f.g.h.i} = 0
 with coefficient  14/621

 H{b.c.d.g.h.i} - H{d.e.f.g.h.i} = 0
 with coefficient  -14/621

 H{b.c.e.g.h.i} - H{b.d.e.f.h.i} = 0
 with coefficient  -19/1242

 H{b.c.d.e.g.h.i} - H{b.d.e.f.g.h.i} = 0
 with coefficient  121/9936

 H{b.c.d.f.g.h.i} - H{c.d.e.f.g.h.i} = 0
 with coefficient  -13/276

 H{a.b.h.i} - H{a.e.h.i} = 0
 with coefficient  -19/2944

 H{a.b.d.h.i} - H{a.e.g.h.i} = 0
 with coefficient  -88447/39744

 H{a.b.c.e.h.i} - H{a.b.e.f.h.i} = 0
 with coefficient  83/2208

 H{a.b.d.e.h.i} - H{a.b.e.g.h.i} = 0
 with coefficient  11/1472

 H{a.b.c.d.e.h.i} - H{a.b.e.f.g.h.i} = 0
 with coefficient  -1159/4416

 H{a.b.f.h.i} - H{a.c.e.h.i} = 0
 with coefficient  -97/4416

 H{a.b.d.f.h.i} - H{a.c.e.g.h.i} = 0
 with coefficient  -61/1472

 H{a.b.c.d.f.h.i} - H{a.c.e.f.g.h.i} = 0
 with coefficient  61/1472

 H{a.b.c.d.e.f.h.i} - H{a.b.c.e.f.g.h.i} = 0
 with coefficient  -6023/19872

 H{a.b.c.g.h.i} - H{a.d.e.f.h.i} = 0
 with coefficient  1/64

 H{a.b.c.e.g.h.i} - H{a.b.d.e.f.h.i} = 0
 with coefficient  1255/19872

 H{a.b.c.d.e.g.h.i} - H{a.b.d.e.f.g.h.i} = 0
 with coefficient  -22657/39744

 H{a.b.f.g.h.i} - H{a.c.d.e.h.i} = 0
 with coefficient  97/4416

 H{a.b.c.f.g.h.i} - H{a.c.d.e.f.h.i} = 0
 with coefficient  -1/64

 H{b.c.j} - H{e.f.j} = 0
 with coefficient  1459/19872

 H{b.c.f.j} - H{c.e.f.j} = 0
 with coefficient  -97/4416

 H{b.c.g.j} - H{d.e.f.j} = 0
 with coefficient  -3791/39744

 H{b.c.d.g.j} - H{d.e.f.g.j} = 0
 with coefficient  -1459/19872

 H{b.c.d.e.g.j} - H{b.d.e.f.g.j} = 0
 with coefficient  -1/414

 H{a.b.d.j} - H{a.e.g.j} = 0
 with coefficient  103/4416

 H{a.b.d.e.j} - H{a.b.e.g.j} = 0
 with coefficient  205/1472

 H{a.b.c.d.e.j} - H{a.b.e.f.g.j} = 0
 with coefficient  -1507/19872

 H{a.b.d.f.j} - H{a.c.e.g.j} = 0
 with coefficient  83/1104

 H{a.b.g.j} - H{a.d.e.j} = 0
 with coefficient  2999/13248

 H{a.b.c.g.j} - H{a.d.e.f.j} = 0
 with coefficient  -17/184

 H{a.b.d.g.j} - H{a.d.e.g.j} = 0
 with coefficient  -1063/9936

 H{a.b.c.d.g.j} - H{a.d.e.f.g.j} = 0
 with coefficient  77/1104

 H{a.b.c.d.e.g.j} - H{a.b.d.e.f.g.j} = 0
 with coefficient  1949/19872

 H{a.b.f.g.j} - H{a.c.d.e.j} = 0
 with coefficient  -1507/19872

 H{a.b.c.d.f.g.j} - H{a.c.d.e.f.g.j} = 0
 with coefficient  -25/1104

 H{b.d.e.h.j} - H{b.e.g.h.j} = 0
 with coefficient  323/13248

 H{b.c.d.e.f.h.j} - H{b.c.e.f.g.h.j} = 0
 with coefficient  -1/414

 H{b.c.e.g.h.j} - H{b.d.e.f.h.j} = 0
 with coefficient  -43/1656

 H{b.c.d.e.g.h.j} - H{b.d.e.f.g.h.j} = 0
 with coefficient  1/207

 H{a.b.c.e.h.j} - H{a.b.e.f.h.j} = 0
 with coefficient  -3/368

 H{a.b.d.e.h.j} - H{a.b.e.g.h.j} = 0
 with coefficient  233/2208

 H{a.b.c.d.e.h.j} - H{a.b.e.f.g.h.j} = 0
 with coefficient  3/368

 H{a.b.c.d.e.f.h.j} - H{a.b.c.e.f.g.h.j} = 0
 with coefficient  -41/184

 H{a.b.c.g.h.j} - H{a.d.e.f.h.j} = 0
 with coefficient  -3/184

 H{a.b.c.e.g.h.j} - H{a.b.d.e.f.h.j} = 0
 with coefficient  -25/36

 H{a.b.c.d.e.g.h.j} - H{a.b.d.e.f.g.h.j} = 0
 with coefficient  8933/9936

 H{c.i.j} - H{f.i.j} = 0
 with coefficient  -95/1472

 H{b.g.i.j} - H{d.e.i.j} = 0
 with coefficient  -1/414

 H{b.c.f.g.i.j} - H{c.d.e.f.i.j} = 0
 with coefficient  1507/19872

 H{a.b.c.i.j} - H{a.e.f.i.j} = 0
 with coefficient  355/13248

 H{a.b.c.e.i.j} - H{a.b.e.f.i.j} = 0
 with coefficient  -25/2208

 H{a.b.c.f.i.j} - H{a.c.e.f.i.j} = 0
 with coefficient  -19/1242

 H{a.b.d.f.i.j} - H{a.c.e.g.i.j} = 0
 with coefficient  265/9936

 H{a.c.d.f.i.j} - H{a.c.f.g.i.j} = 0
 with coefficient  -14009/19872

 H{a.b.c.d.f.i.j} - H{a.c.e.f.g.i.j} = 0
 with coefficient  121/9936

 H{a.b.c.d.e.f.i.j} - H{a.b.c.e.f.g.i.j} = 0
 with coefficient  83/1104

 H{a.c.g.i.j} - H{a.d.f.i.j} = 0
 with coefficient  33269/13248

 H{a.b.c.g.i.j} - H{a.d.e.f.i.j} = 0
 with coefficient  -86251/39744

 H{a.b.c.d.g.i.j} - H{a.d.e.f.g.i.j} = 0
 with coefficient  -17609/19872

 H{a.b.c.e.g.i.j} - H{a.b.d.e.f.i.j} = 0
 with coefficient  2249/19872

 H{a.b.c.d.e.g.i.j} - H{a.b.d.e.f.g.i.j} = 0
 with coefficient  -79/9936

 H{a.b.c.d.f.g.i.j} - H{a.c.d.e.f.g.i.j} = 0
 with coefficient  175/1104

 H{b.c.h.i.j} - H{e.f.h.i.j} = 0
 with coefficient  947/4416

 H{b.c.d.h.i.j} - H{e.f.g.h.i.j} = 0
 with coefficient  -1507/19872

 H{b.c.e.h.i.j} - H{b.e.f.h.i.j} = 0
 with coefficient  25/1104

 H{b.c.f.h.i.j} - H{c.e.f.h.i.j} = 0
 with coefficient  -83/1104

 H{c.d.f.h.i.j} - H{c.f.g.h.i.j} = 0
 with coefficient  1355/19872

 H{b.c.d.f.h.i.j} - H{c.e.f.g.h.i.j} = 0
 with coefficient  -2/69

 H{b.c.d.e.f.h.i.j} - H{b.c.e.f.g.h.i.j} = 0
 with coefficient  241/4968

 H{b.c.g.h.i.j} - H{d.e.f.h.i.j} = 0
 with coefficient  -5509/39744

 H{b.c.d.g.h.i.j} - H{d.e.f.g.h.i.j} = 0
 with coefficient  1949/19872

 H{b.c.e.g.h.i.j} - H{b.d.e.f.h.i.j} = 0
 with coefficient  -1/414

 H{b.c.d.f.g.h.i.j} - H{c.d.e.f.g.h.i.j} = 0
 with coefficient  -25/1104

 H{a.b.h.i.j} - H{a.e.h.i.j} = 0
 with coefficient  -103/4416

 H{a.b.c.e.h.i.j} - H{a.b.e.f.h.i.j} = 0
 with coefficient  -643/19872

 H{a.b.c.d.e.h.i.j} - H{a.b.e.f.g.h.i.j} = 0
 with coefficient  1757/6624

 H{a.b.f.h.i.j} - H{a.c.e.h.i.j} = 0
 with coefficient  -1699/13248

 H{a.b.c.f.h.i.j} - H{a.c.e.f.h.i.j} = 0
 with coefficient  -515/4968

 H{a.b.d.f.h.i.j} - H{a.c.e.g.h.i.j} = 0
 with coefficient  245/1104

 H{a.c.d.f.h.i.j} - H{a.c.f.g.h.i.j} = 0
 with coefficient  5591/19872

 H{a.b.c.d.e.f.h.i.j} - H{a.b.c.e.f.g.h.i.j} = 0
 with coefficient  955/9936

 H{a.b.g.h.i.j} - H{a.d.e.h.i.j} = 0
 with coefficient  -2/23

 H{a.c.g.h.i.j} - H{a.d.f.h.i.j} = 0
 with coefficient  -43/2208

 H{a.b.d.g.h.i.j} - H{a.d.e.g.h.i.j} = 0
 with coefficient  -5723/39744

 H{a.b.c.e.g.h.i.j} - H{a.b.d.e.f.h.i.j} = 0
 with coefficient  26321/39744

 H{a.b.c.d.e.g.h.i.j} - H{a.b.d.e.f.g.h.i.j} = 0
 with coefficient  503/864

 H{a.b.f.g.h.i.j} - H{a.c.d.e.h.i.j} = 0
 with coefficient  1159/3312

 H{a.b.c.f.g.h.i.j} - H{a.c.d.e.f.h.i.j} = 0
 with coefficient  12821/19872

 H{a.b.d.f.g.h.i.j} - H{a.c.d.e.g.h.i.j} = 0
 with coefficient  -11285/39744

 H{a.b.c.d.f.g.h.i.j} - H{a.c.d.e.f.g.h.i.j} = 0
 with coefficient  587/864

 H{b} -H{b'0}  = 0
 with coefficient  -1171/4968

 H{b.d} -H{b'0.d}  = 0
 with coefficient  -22331/39744

 H{b.e} -H{b'0.e}  = 0
 with coefficient  -95/1472

 H{b.f} -H{b'0.f}  = 0
 with coefficient  -22331/39744

 H{b.d.f} -H{b'0.d.f}  = 0
 with coefficient  22331/39744

 H{b.e.f} -H{b'0.e.f}  = 0
 with coefficient  3305/39744

 H{a.b.d.e.g} -H{a.b'0.d.e.g}  = 0
 with coefficient  -1769/39744

 H{b.d.f.g} -H{b'0.d.f.g}  = 0
 with coefficient  -1507/19872

 H{b.h} -H{b'0.h}  = 0
 with coefficient  30959/39744

 H{a.b.h} -H{a.b'0.h}  = 0
 with coefficient  -45/2944

 H{a.b.d.e.g.h} -H{a.b'0.d.e.g.h}  = 0
 with coefficient  1769/39744

 H{b.i} -H{b'0.i}  = 0
 with coefficient  385/8832

 H{a.b.i} -H{a.b'0.i}  = 0
 with coefficient  -385/8832

 H{b.d.i} -H{b'0.d.i}  = 0
 with coefficient  -385/8832

 H{a.b.d.i} -H{a.b'0.d.i}  = 0
 with coefficient  385/8832

 H{b.f.i} -H{b'0.f.i}  = 0
 with coefficient  97/4416

 H{a.b.f.i} -H{a.b'0.f.i}  = 0
 with coefficient  -97/4416

 H{b.d.f.g.i} -H{b'0.d.f.g.i}  = 0
 with coefficient  1507/19872

 H{a.b.h.i} -H{a.b'0.h.i}  = 0
 with coefficient  45/2944

 H{b.f.h.i} -H{b'0.f.h.i}  = 0
 with coefficient  -97/4416

 H{a.b.f.h.i} -H{a.b'0.f.h.i}  = 0
 with coefficient  97/4416

 H{b.d.e.f.h.i} -H{b'0.d.e.f.h.i}  = 0
 with coefficient  -14/621

 H{a.b.d.e.g.h.i} -H{a.b'0.d.e.g.h.i}  = 0
 with coefficient  20141/39744

 H{a.b.f.g.h.i} -H{a.b'0.f.g.h.i}  = 0
 with coefficient  14/69

 H{a.b.e.f.g.h.i} -H{a.b'0.e.f.g.h.i}  = 0
 with coefficient  -14/69

 H{b.d.e.f.g.h.i} -H{b'0.d.e.f.g.h.i}  = 0
 with coefficient  14/621

 H{a.b.d.e.f.g.h.i} -H{a.b'0.d.e.f.g.h.i}  = 0
 with coefficient  -20141/39744

 H{b.j} -H{b'0.j}  = 0
 with coefficient  -25/1104

 H{b.g.j} -H{b'0.g.j}  = 0
 with coefficient  577/6624

 H{a.b.g.j} -H{a.b'0.g.j}  = 0
 with coefficient  -577/6624

 H{b.d.g.j} -H{b'0.d.g.j}  = 0
 with coefficient  -577/6624

 H{a.b.d.g.j} -H{a.b'0.d.g.j}  = 0
 with coefficient  577/6624

 H{a.b.f.g.j} -H{a.b'0.f.g.j}  = 0
 with coefficient  1507/19872

 H{a.b.e.f.g.j} -H{a.b'0.e.f.g.j}  = 0
 with coefficient  -1507/19872

 H{b.h.j} -H{b'0.h.j}  = 0
 with coefficient  25/1104

 H{b.d.h.j} -H{b'0.d.h.j}  = 0
 with coefficient  97/4416

 H{b.d.e.h.j} -H{b'0.d.e.h.j}  = 0
 with coefficient  -97/4416

 H{b.f.h.j} -H{b'0.f.h.j}  = 0
 with coefficient  -1/69

 H{a.b.f.h.j} -H{a.b'0.f.h.j}  = 0
 with coefficient  1/69

 H{b.d.f.h.j} -H{b'0.d.f.h.j}  = 0
 with coefficient  -97/4416

 H{b.d.e.f.h.j} -H{b'0.d.e.f.h.j}  = 0
 with coefficient  -43/1656

 H{a.b.d.e.f.h.j} -H{a.b'0.d.e.f.h.j}  = 0
 with coefficient  635/13248

 H{a.b.g.h.j} -H{a.b'0.g.h.j}  = 0
 with coefficient  3/368

 H{b.d.g.h.j} -H{b'0.d.g.h.j}  = 0
 with coefficient  25/1104

 H{b.d.e.g.h.j} -H{b'0.d.e.g.h.j}  = 0
 with coefficient  -25/552

 H{a.b.d.e.g.h.j} -H{a.b'0.d.e.g.h.j}  = 0
 with coefficient  -3/184

 H{a.b.f.g.h.j} -H{a.b'0.f.g.h.j}  = 0
 with coefficient  -1957/19872

 H{a.b.d.f.g.h.j} -H{a.b'0.d.f.g.h.j}  = 0
 with coefficient  -3/368

 H{a.b.e.f.g.h.j} -H{a.b'0.e.f.g.h.j}  = 0
 with coefficient  1057/19872

 H{a.b.d.e.g.h.i.j} -H{a.b'0.d.e.g.h.i.j}  = 0
 with coefficient  -20141/39744

 H{a.b.f.g.h.i.j} -H{a.b'0.f.g.h.i.j}  = 0
 with coefficient  -14/69

 H{b.d.f.g.h.i.j} -H{b'0.d.f.g.h.i.j}  = 0
 with coefficient  -25/1104

 H{a.b.d.f.g.h.i.j} -H{a.b'0.d.f.g.h.i.j}  = 0
 with coefficient  25/1104

 H{b.e.f.g.h.i.j} -H{b'0.e.f.g.h.i.j}  = 0
 with coefficient  25/1104

 H{a.b.e.f.g.h.i.j} -H{a.b'0.e.f.g.h.i.j}  = 0
 with coefficient  199/1104

 H{a.b.d.e.f.g.h.i.j} -H{a.b'0.d.e.f.g.h.i.j}  = 0
 with coefficient  23489/39744

 H{a.b'0.d.e.f.g.h.i.j} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.b'0.c.d.e.f.g.h.i.j} - H{a.d.e.f.g.h.i.j} = 0
 with coefficient  24389/39744

 H{b.d.f} -H{b.d'1.f}  = 0
 with coefficient  2435/13248

 H{b.c.d.f} -H{b.c.d'1.f}  = 0
 with coefficient  -2435/13248

 H{d.g} -H{d'1.g}  = 0
 with coefficient  -9053/19872

 H{c.d.g} -H{c.d'1.g}  = 0
 with coefficient  9053/19872

 H{d.f.g} -H{d'1.f.g}  = 0
 with coefficient  2435/13248

 H{b.d.f.g} -H{b.d'1.f.g}  = 0
 with coefficient  -2435/13248

 H{c.d.f.g} -H{c.d'1.f.g}  = 0
 with coefficient  -2435/13248

 H{b.c.d.f.g} -H{b.c.d'1.f.g}  = 0
 with coefficient  2435/13248

 H{d.g.h} -H{d'1.g.h}  = 0
 with coefficient  -419/13248

 H{a.d.g.h} -H{a.d'1.g.h}  = 0
 with coefficient  419/13248

 H{d.i} -H{d'1.i}  = 0
 with coefficient  -97/4416

 H{d.f.i} -H{d'1.f.i}  = 0
 with coefficient  -3/368

 H{a.d.f.i} -H{a.d'1.f.i}  = 0
 with coefficient  3/368

 H{d.f.g.i} -H{d'1.f.g.i}  = 0
 with coefficient  -2435/13248

 H{c.d.f.g.i} -H{c.d'1.f.g.i}  = 0
 with coefficient  2435/13248

 H{a.b.d.h.i} -H{a.b.d'1.h.i}  = 0
 with coefficient  25/1472

 H{a.b.c.d.h.i} -H{a.b.c.d'1.h.i}  = 0
 with coefficient  -37/1472

 H{d.f.h.i} -H{d'1.f.h.i}  = 0
 with coefficient  -14/621

 H{d.f.g.h.i} -H{d'1.f.g.h.i}  = 0
 with coefficient  14/621

 H{a.b.d.f.g.h.i} -H{a.b.d'1.f.g.h.i}  = 0
 with coefficient  3/184

 H{a.c.d.f.g.h.i} -H{a.c.d'1.f.g.h.i}  = 0
 with coefficient  3/368

 H{a.b.c.d.f.g.h.i} -H{a.b.c.d'1.f.g.h.i}  = 0
 with coefficient  -3/184

 H{e} -H{e'1}  = 0
 with coefficient  -212351/79488

 H{e.g} -H{e'1.g}  = 0
 with coefficient  212351/79488

 H{e.h} -H{e'1.h}  = 0
 with coefficient  -8995/19872

 H{b.e.h} -H{b.e'1.h}  = 0
 with coefficient  9043/9936

 H{b.c.e.h} -H{b.c.e'1.h}  = 0
 with coefficient  -9091/19872

 H{b.e.f.h} -H{b.e'1.f.h}  = 0
 with coefficient  -9091/19872

 H{b.c.e.f.h} -H{b.c.e'1.f.h}  = 0
 with coefficient  9091/19872

 H{b.c.e.f.g.h} -H{b.c.e'1.f.g.h}  = 0
 with coefficient  374/621

 H{a.b.c.e.f.g.h} -H{a.b.c.e'1.f.g.h}  = 0
 with coefficient  4979/19872

 H{e.i} -H{e'1.i}  = 0
 with coefficient  -97/4416

 H{a.c.e.i} -H{a.c.e'1.i}  = 0
 with coefficient  5509/39744

 H{a.b.c.e.i} -H{a.b.c.e'1.i}  = 0
 with coefficient  -5509/39744

 H{a.b.e.f.i} -H{a.b.e'1.f.i}  = 0
 with coefficient  -1507/19872

 H{a.c.e.f.i} -H{a.c.e'1.f.i}  = 0
 with coefficient  -5509/39744

 H{a.b.c.e.f.i} -H{a.b.c.e'1.f.i}  = 0
 with coefficient  5509/39744

 H{a.e.f.g.i} -H{a.e'1.f.g.i}  = 0
 with coefficient  3/368

 H{a.b.e.f.g.i} -H{a.b.e'1.f.g.i}  = 0
 with coefficient  1507/19872

 H{e.h.i} -H{e'1.h.i}  = 0
 with coefficient  257/8832

 H{a.e.h.i} -H{a.e'1.h.i}  = 0
 with coefficient  -257/8832

 H{a.e.f.h.i} -H{a.e'1.f.h.i}  = 0
 with coefficient  3/184

 H{a.b.c.e.f.h.i} -H{a.b.c.e'1.f.h.i}  = 0
 with coefficient  -3/92

 H{e.g.h.i} -H{e'1.g.h.i}  = 0
 with coefficient  -257/8832

 H{a.e.g.h.i} -H{a.e'1.g.h.i}  = 0
 with coefficient  97517/79488

 H{a.c.e.g.h.i} -H{a.c.e'1.g.h.i}  = 0
 with coefficient  1/64

 H{a.b.c.e.g.h.i} -H{a.b.c.e'1.g.h.i}  = 0
 with coefficient  119/1472

 H{a.e.f.g.h.i} -H{a.e'1.f.g.h.i}  = 0
 with coefficient  -48871/39744

 H{a.c.e.f.g.h.i} -H{a.c.e'1.f.g.h.i}  = 0
 with coefficient  -9/368

 H{b.c.e.f.g.h.i} -H{b.c.e'1.f.g.h.i}  = 0
 with coefficient  -374/621

 H{a.b.c.e.f.g.h.i} -H{a.b.c.e'1.f.g.h.i}  = 0
 with coefficient  -11227/39744

 H{c.d.e} -H{c.d'1.e'1}  = 0
 with coefficient  1507/19872

 H{a.c.d.e} -H{a.c.d'1.e'1}  = 0
 with coefficient  -1507/19872

 H{a.b.c.d.e.f} -H{a.b.c.d'1.e'1.f}  = 0
 with coefficient  565/9936

 H{a.b.c.d.e.f.g} -H{a.b.c.d'1.e'1.f.g}  = 0
 with coefficient  -565/9936

 H{a.b.c.d.e.f.h} -H{a.b.c.d'1.e'1.f.h}  = 0
 with coefficient  3/368

 H{a.b.c.d.e.f.g.h} -H{a.b.c.d'1.e'1.f.g.h}  = 0
 with coefficient  -4979/19872

 H{d.e.i} -H{d'1.e'1.i}  = 0
 with coefficient  97/4416

 H{c.d.e.i} -H{c.d'1.e'1.i}  = 0
 with coefficient  -1507/19872

 H{a.c.d.e.i} -H{a.c.d'1.e'1.i}  = 0
 with coefficient  1507/19872

 H{a.d.e.f.i} -H{a.d'1.e'1.f.i}  = 0
 with coefficient  -3/368

 H{a.b.c.d.e.f.i} -H{a.b.c.d'1.e'1.f.i}  = 0
 with coefficient  -565/9936

 H{a.b.c.d.e.f.g.i} -H{a.b.c.d'1.e'1.f.g.i}  = 0
 with coefficient  565/9936

 H{a.b.d.e.h.i} -H{a.b.d'1.e'1.h.i}  = 0
 with coefficient  3/368

 H{a.b.c.d.e.h.i} -H{a.b.c.d'1.e'1.h.i}  = 0
 with coefficient  -3/368

 H{a.d.e.f.h.i} -H{a.d'1.e'1.f.h.i}  = 0
 with coefficient  3/368

 H{a.b.d.e.f.h.i} -H{a.b.d'1.e'1.f.h.i}  = 0
 with coefficient  3/368

 H{c.d.e.f.h.i} -H{c.d'1.e'1.f.h.i}  = 0
 with coefficient  25/138

 H{a.c.d.e.f.h.i} -H{a.c.d'1.e'1.f.h.i}  = 0
 with coefficient  -3/368

 H{b.c.d.e.f.h.i} -H{b.c.d'1.e'1.f.h.i}  = 0
 with coefficient  -25/138

 H{a.b.c.d.e.f.h.i} -H{a.b.c.d'1.e'1.f.h.i}  = 0
 with coefficient  -3/368

 H{a.b.d.e.f.g.h.i} -H{a.b.d'1.e'1.f.g.h.i}  = 0
 with coefficient  -3/368

 H{c.d.e.f.g.h.i} -H{c.d'1.e'1.f.g.h.i}  = 0
 with coefficient  -25/138

 H{b.c.d.e.f.g.h.i} -H{b.c.d'1.e'1.f.g.h.i}  = 0
 with coefficient  25/138

 H{a.b.c.d.e.f.g.h.i} -H{a.b.c.d'1.e'1.f.g.h.i}  = 0
 with coefficient  5141/19872

 H{a.b.c.d'1.e'1.f.g.h.i} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.f.g.h.i} = 0
 with coefficient  41281/39744

 H{g} -H{g'2}  = 0
 with coefficient  6853/4968

 H{a.g} -H{a.g'2}  = 0
 with coefficient  -13787/9936

 H{c.g} -H{c.g'2}  = 0
 with coefficient  -1019/39744

 H{f.g} -H{f.g'2}  = 0
 with coefficient  3/368

 H{a.f.g} -H{a.f.g'2}  = 0
 with coefficient  -3/368

 H{c.f.g} -H{c.f.g'2}  = 0
 with coefficient  1019/39744

 H{a.f.g.h} -H{a.f.g'2.h}  = 0
 with coefficient  -2273/19872

 H{a.c.f.g.h} -H{a.c.f.g'2.h}  = 0
 with coefficient  2273/19872

 H{b.c.e'1.f.g.h} -H{b.c.e'1.f.g'2.h}  = 0
 with coefficient  374/621

 H{b.c.d.e'1.f.g.h} -H{b.c.d.e'1.f.g'2.h}  = 0
 with coefficient  -374/621

 H{a.b.c.d.e'1.f.g.h} -H{a.b.c.d.e'1.f.g'2.h}  = 0
 with coefficient  374/621

 H{g.i} -H{g'2.i}  = 0
 with coefficient  -13787/9936

 H{a.g.i} -H{a.g'2.i}  = 0
 with coefficient  13787/9936

 H{b.g.i} -H{b.g'2.i}  = 0
 with coefficient  -97/4416

 H{b.d.g.i} -H{b.d.g'2.i}  = 0
 with coefficient  97/4416

 H{a.e'1.f.g.i} -H{a.e'1.f.g'2.i}  = 0
 with coefficient  3/368

 H{a.e'1.g.h.i} -H{a.e'1.g'2.h.i}  = 0
 with coefficient  13291/19872

 H{a.c.e'1.g.h.i} -H{a.c.e'1.g'2.h.i}  = 0
 with coefficient  -3/368

 H{a.d.e'1.g.h.i} -H{a.d.e'1.g'2.h.i}  = 0
 with coefficient  -73/1472

 H{a.b.d.e'1.g.h.i} -H{a.b.d.e'1.g'2.h.i}  = 0
 with coefficient  73/1472

 H{a.c.f.g.h.i} -H{a.c.f.g'2.h.i}  = 0
 with coefficient  3/368

 H{a.b.c.f.g.h.i} -H{a.b.c.f.g'2.h.i}  = 0
 with coefficient  -3/184

 H{a.c.d.f.g.h.i} -H{a.c.d.f.g'2.h.i}  = 0
 with coefficient  3/368

 H{a.b.c.d.f.g.h.i} -H{a.b.c.d.f.g'2.h.i}  = 0
 with coefficient  -3/368

 H{a.e'1.f.g.h.i} -H{a.e'1.f.g'2.h.i}  = 0
 with coefficient  -13615/19872

 H{b.c.e'1.f.g.h.i} -H{b.c.e'1.f.g'2.h.i}  = 0
 with coefficient  -374/621

 H{a.d.e'1.f.g.h.i} -H{a.d.e'1.f.g'2.h.i}  = 0
 with coefficient  73/1472

 H{a.b.d.e'1.f.g.h.i} -H{a.b.d.e'1.f.g'2.h.i}  = 0
 with coefficient  -9/368

 H{b.c.d.e'1.f.g.h.i} -H{b.c.d.e'1.f.g'2.h.i}  = 0
 with coefficient  374/621

 H{a.b.c.d.e'1.f.g.h.i} -H{a.b.c.d.e'1.f.g'2.h.i}  = 0
 with coefficient  -23639/39744

 H{a.b.c.d.e'1.f.g'2.h.i} + H{a.b.c.d.d'1.e.e'1.f.g.h.i.j} - H{a.b.c.d.d'1.e.e'1.f.g.g'2.h.i.j} - H{a.b.c.d.e'1.f.h.i} = 0
 with coefficient  1577/1242

 H{f} -H{f'3}  = 0
 with coefficient  1343/13248

 H{a.f} -H{a.f'3}  = 0
 with coefficient  4/621

 H{c.f} -H{c.f'3}  = 0
 with coefficient  -1247/13248

 H{b.c.f} -H{b.c.f'3}  = 0
 with coefficient  -1/414

 H{d.f} -H{d.f'3}  = 0
 with coefficient  -1/138

 H{a.d.f} -H{a.d.f'3}  = 0
 with coefficient  83/552

 H{a.b.d.f} -H{a.b.d.f'3}  = 0
 with coefficient  -83/552

 H{c.d.f} -H{c.d.f'3}  = 0
 with coefficient  -1/414

 H{e.f} -H{e.f'3}  = 0
 with coefficient  -1247/13248

 H{c.e.f} -H{c.e.f'3}  = 0
 with coefficient  1247/13248

 H{d.e.f} -H{d.e.f'3}  = 0
 with coefficient  1/414

 H{a.d.e.f} -H{a.d.e.f'3}  = 0
 with coefficient  19/736

 H{b.d.e.f} -H{b.d.e.f'3}  = 0
 with coefficient  -1/414

 H{a.c.d.e.f} -H{a.c.d.e.f'3}  = 0
 with coefficient  -1507/19872

 H{a.b.c.d.e.f} -H{a.b.c.d.e.f'3}  = 0
 with coefficient  25/2208

 H{f.h} -H{f'3.h}  = 0
 with coefficient  49361/39744

 H{a.f.h} -H{a.f'3.h}  = 0
 with coefficient  -49361/39744

 H{b.f.h} -H{b.f'3.h}  = 0
 with coefficient  -49361/39744

 H{a.b.f.h} -H{a.b.f'3.h}  = 0
 with coefficient  49361/39744

 H{b.c.e.f.h} -H{b.c.e.f'3.h}  = 0
 with coefficient  37639/39744

 H{d.e.f.h} -H{d.e.f'3.h}  = 0
 with coefficient  -1/414

 H{b.d.e.f.h} -H{b.d.e.f'3.h}  = 0
 with coefficient  1/414

 H{a.c.d.e.f.h} -H{a.c.d.e.f'3.h}  = 0
 with coefficient  1507/19872

 H{b.c.d.e.f.h} -H{b.c.d.e.f'3.h}  = 0
 with coefficient  83/3312

 H{a.b.c.d.e.f.h} -H{a.b.c.d.e.f'3.h}  = 0
 with coefficient  25/2208

 H{f.i} -H{f'3.i}  = 0
 with coefficient  863/13248

 H{b.f.i} -H{b.f'3.i}  = 0
 with coefficient  -97/4416

 H{b.c.f.i} -H{b.c.f'3.i}  = 0
 with coefficient  97/4416

 H{d.f.i} -H{d.f'3.i}  = 0
 with coefficient  -143/3312

 H{a.d.f.i} -H{a.d.f'3.i}  = 0
 with coefficient  -83/552

 H{b.d.f.i} -H{b.d.f'3.i}  = 0
 with coefficient  -97/4416

 H{a.b.d.f.i} -H{a.b.d.f'3.i}  = 0
 with coefficient  83/552

 H{e.f.i} -H{e.f'3.i}  = 0
 with coefficient  -863/13248

 H{d.e.f.i} -H{d.e.f'3.i}  = 0
 with coefficient  863/13248

 H{a.d.e.f.i} -H{a.d.e.f'3.i}  = 0
 with coefficient  -19/736

 H{b.c.d.e.f.i} -H{b.c.d.e.f'3.i}  = 0
 with coefficient  -1507/19872

 H{a.b.c.d.e.f.i} -H{a.b.c.d.e.f'3.i}  = 0
 with coefficient  7/432

 H{d.f.h.i} -H{d.f'3.h.i}  = 0
 with coefficient  -97/4416

 H{b.d.f.h.i} -H{b.d.f'3.h.i}  = 0
 with coefficient  97/4416

 H{a.b.d.f.h.i} -H{a.b.d.f'3.h.i}  = 0
 with coefficient  61/1472

 H{a.b.c.d.f.h.i} -H{a.b.c.d.f'3.h.i}  = 0
 with coefficient  -61/1472

 H{e.f.h.i} -H{e.f'3.h.i}  = 0
 with coefficient  -41/1104

 H{a.b.e.f.h.i} -H{a.b.e.f'3.h.i}  = 0
 with coefficient  33/736

 H{b.c.e.f.h.i} -H{b.c.e.f'3.h.i}  = 0
 with coefficient  -1649/1728

 H{a.b.c.e.f.h.i} -H{a.b.c.e.f'3.h.i}  = 0
 with coefficient  -7/69

 H{d.e.f.h.i} -H{d.e.f'3.h.i}  = 0
 with coefficient  41/1104

 H{a.b.d.e.f.h.i} -H{a.b.d.e.f'3.h.i}  = 0
 with coefficient  1093/19872

 H{b.c.d.e.f.h.i} -H{b.c.d.e.f'3.h.i}  = 0
 with coefficient  -83/3312

 H{a.b.c.d.e.f.h.i} -H{a.b.c.d.e.f'3.h.i}  = 0
 with coefficient  -205/2484

 H{a.c.f.j} -H{a.c.f'3.j}  = 0
 with coefficient  -7/432

 H{c.d.f.j} -H{c.d.f'3.j}  = 0
 with coefficient  1/414

 H{a.b.d.e.f.j} -H{a.b.d.e.f'3.j}  = 0
 with coefficient  -83/1104

 H{f.h.j} -H{f'3.h.j}  = 0
 with coefficient  2129/39744

 H{a.f.h.j} -H{a.f'3.h.j}  = 0
 with coefficient  -2705/39744

 H{a.b.f.h.j} -H{a.b.f'3.h.j}  = 0
 with coefficient  14111/9936

 H{c.f.h.j} -H{c.f'3.h.j}  = 0
 with coefficient  83/1104

 H{a.c.f.h.j} -H{a.c.f'3.h.j}  = 0
 with coefficient  1/69

 H{b.c.f.h.j} -H{b.c.f'3.h.j}  = 0
 with coefficient  -83/1104

 H{a.b.d.f.h.j} -H{a.b.d.f'3.h.j}  = 0
 with coefficient  217/4968

 H{a.b.e.f.h.j} -H{a.b.e.f'3.h.j}  = 0
 with coefficient  -8239/6624

 H{c.e.f.h.j} -H{c.e.f'3.h.j}  = 0
 with coefficient  -83/1104

 H{a.c.e.f.h.j} -H{a.c.e.f'3.h.j}  = 0
 with coefficient  -4481/39744

 H{b.c.e.f.h.j} -H{b.c.e.f'3.h.j}  = 0
 with coefficient  -32015/39744

 H{a.b.d.e.f.h.j} -H{a.b.d.e.f'3.h.j}  = 0
 with coefficient  83/1104

 H{a.c.d.e.f.h.j} -H{a.c.d.e.f'3.h.j}  = 0
 with coefficient  4481/39744

 H{a.b.c.d.e.f.h.j} -H{a.b.c.d.e.f'3.h.j}  = 0
 with coefficient  1117/9936

 H{a.b.c.f.i.j} -H{a.b.c.f'3.i.j}  = 0
 with coefficient  7/432

 H{a.d.f.i.j} -H{a.d.f'3.i.j}  = 0
 with coefficient  595/6624

 H{a.b.d.f.i.j} -H{a.b.d.f'3.i.j}  = 0
 with coefficient  30955/39744

 H{a.b.c.d.f.i.j} -H{a.b.c.d.f'3.i.j}  = 0
 with coefficient  -7/432

 H{a.d.e.f.i.j} -H{a.d.e.f'3.i.j}  = 0
 with coefficient  -745/6624

 H{a.b.d.e.f.i.j} -H{a.b.d.e.f'3.i.j}  = 0
 with coefficient  -30955/39744

 H{a.b.c.d.e.f.i.j} -H{a.b.c.d.e.f'3.i.j}  = 0
 with coefficient  -25/1104

 H{f.h.i.j} -H{f'3.h.i.j}  = 0
 with coefficient  -2129/39744

 H{a.f.h.i.j} -H{a.f'3.h.i.j}  = 0
 with coefficient  2129/39744

 H{a.b.f.h.i.j} -H{a.b.f'3.h.i.j}  = 0
 with coefficient  563/6624

 H{a.b.c.f.h.i.j} -H{a.b.c.f'3.h.i.j}  = 0
 with coefficient  217/4968

 H{d.f.h.i.j} -H{d.f'3.h.i.j}  = 0
 with coefficient  1/207

 H{a.b.d.f.h.i.j} -H{a.b.d.f'3.h.i.j}  = 0
 with coefficient  -30955/39744

 H{b.e.f.h.i.j} -H{b.e.f'3.h.i.j}  = 0
 with coefficient  25/1104

 H{a.b.e.f.h.i.j} -H{a.b.e.f'3.h.i.j}  = 0
 with coefficient  -563/6624

 H{b.c.e.f.h.i.j} -H{b.c.e.f'3.h.i.j}  = 0
 with coefficient  34103/39744

 H{a.b.c.e.f.h.i.j} -H{a.b.c.e.f'3.h.i.j}  = 0
 with coefficient  -217/4968

 H{d.e.f.h.i.j} -H{d.e.f'3.h.i.j}  = 0
 with coefficient  1/414

 H{a.d.e.f.h.i.j} -H{a.d.e.f'3.h.i.j}  = 0
 with coefficient  -1/138

 H{a.b.d.e.f.h.i.j} -H{a.b.d.e.f'3.h.i.j}  = 0
 with coefficient  1069/1472

 H{a.c.d.e.f.h.i.j} -H{a.c.d.e.f'3.h.i.j}  = 0
 with coefficient  -1/414

 H{a.b.c.d.e.f.h.i.j} -H{a.b.c.d.e.f'3.h.i.j}  = 0
 with coefficient  -1117/9936

 H{g} -H{g'3}  = 0
 with coefficient  -1/414

 H{b.g} -H{b.g'3}  = 0
 with coefficient  1/207

 H{d.g} -H{d.g'3}  = 0
 with coefficient  3205/4416

 H{a.e.g} -H{a.e.g'3}  = 0
 with coefficient  1/414

 H{a.c.e.g} -H{a.c.e.g'3}  = 0
 with coefficient  -1/414

 H{b.c.g.h} -H{b.c.g'3.h}  = 0
 with coefficient  -1/414

 H{a.c.d.g.h} -H{a.c.d.g'3.h}  = 0
 with coefficient  3559/39744

 H{b.d.e.g.h} -H{b.d.e.g'3.h}  = 0
 with coefficient  781/864

 H{g.i} -H{g'3.i}  = 0
 with coefficient  -12785/79488

 H{a.b.c.g.i} -H{a.b.c.g'3.i}  = 0
 with coefficient  -17/184

 H{d.g.i} -H{d.g'3.i}  = 0
 with coefficient  -29005/39744

 H{a.d.g.i} -H{a.d.g'3.i}  = 0
 with coefficient  1/414

 H{e.g.i} -H{e.g'3.i}  = 0
 with coefficient  193/2944

 H{a.b.c.e.g.i} -H{a.b.c.e.g'3.i}  = 0
 with coefficient  83/1104

 H{c.d.e.g.i} -H{c.d.e.g'3.i}  = 0
 with coefficient  -1507/19872

 H{g.h.i} -H{g'3.h.i}  = 0
 with coefficient  3691/39744

 H{a.b.c.g.h.i} -H{a.b.c.g'3.h.i}  = 0
 with coefficient  17/184

 H{a.e.g.h.i} -H{a.e.g'3.h.i}  = 0
 with coefficient  25/736

 H{a.b.c.d.e.g.h.i} -H{a.b.c.d.e.g'3.h.i}  = 0
 with coefficient  2459/19872

 H{b.g.j} -H{b.g'3.j}  = 0
 with coefficient  -1/207

 H{a.b.c.g.j} -H{a.b.c.g'3.j}  = 0
 with coefficient  77/1104

 H{b.d.g.j} -H{b.d.g'3.j}  = 0
 with coefficient  -1459/19872

 H{b.c.d.g.j} -H{b.c.d.g'3.j}  = 0
 with coefficient  1459/19872

 H{a.b.c.d.g.j} -H{a.b.c.d.g'3.j}  = 0
 with coefficient  -77/1104

 H{b.e.g.j} -H{b.e.g'3.j}  = 0
 with coefficient  1/414

 H{d.e.g.j} -H{d.e.g'3.j}  = 0
 with coefficient  1459/19872

 H{b.d.e.g.j} -H{b.d.e.g'3.j}  = 0
 with coefficient  1/414

 H{a.b.d.e.g.j} -H{a.b.d.e.g'3.j}  = 0
 with coefficient  -1507/19872

 H{a.c.d.g.h.j} -H{a.c.d.g'3.h.j}  = 0
 with coefficient  -3559/39744

 H{a.b.c.d.g.h.j} -H{a.b.c.d.g'3.h.j}  = 0
 with coefficient  3/368

 H{b.e.g.h.j} -H{b.e.g'3.h.j}  = 0
 with coefficient  -1/414

 H{b.c.e.g.h.j} -H{b.c.e.g'3.h.j}  = 0
 with coefficient  1/414

 H{b.d.e.g.h.j} -H{b.d.e.g'3.h.j}  = 0
 with coefficient  -3245/3312

 H{a.b.d.e.g.h.j} -H{a.b.d.e.g'3.h.j}  = 0
 with coefficient  1507/19872

 H{b.c.d.e.g.h.j} -H{b.c.d.e.g'3.h.j}  = 0
 with coefficient  -1/414

 H{a.b.c.d.e.g.h.j} -H{a.b.c.d.e.g'3.h.j}  = 0
 with coefficient  -3/368

 H{b.g.i.j} -H{b.g'3.i.j}  = 0
 with coefficient  1/414

 H{a.b.g.i.j} -H{a.b.g'3.i.j}  = 0
 with coefficient  -1/414

 H{a.c.g.i.j} -H{a.c.g'3.i.j}  = 0
 with coefficient  1/414

 H{a.b.c.g.i.j} -H{a.b.c.g'3.i.j}  = 0
 with coefficient  -239/3312

 H{a.d.g.i.j} -H{a.d.g'3.i.j}  = 0
 with coefficient  -1/414

 H{a.c.d.g.i.j} -H{a.c.d.g'3.i.j}  = 0
 with coefficient  1/621

 H{a.b.c.d.g.i.j} -H{a.b.c.d.g'3.i.j}  = 0
 with coefficient  677/9936

 H{a.b.c.e.g.i.j} -H{a.b.c.e.g'3.i.j}  = 0
 with coefficient  -191/2208

 H{a.b.d.e.g.i.j} -H{a.b.d.e.g'3.i.j}  = 0
 with coefficient  1/414

 H{a.b.c.d.e.g.i.j} -H{a.b.c.d.e.g'3.i.j}  = 0
 with coefficient  -1/414

 H{a.b.c.d.g.h.i.j} -H{a.b.c.d.g'3.h.i.j}  = 0
 with coefficient  -3/368

 H{a.c.e.g.h.i.j} -H{a.c.e.g'3.h.i.j}  = 0
 with coefficient  107/6624

 H{a.b.c.e.g.h.i.j} -H{a.b.c.e.g'3.h.i.j}  = 0
 with coefficient  -107/6624

 H{a.b.c.d.e.g.h.i.j} -H{a.b.c.d.e.g'3.h.i.j}  = 0
 with coefficient  3/368

 H{a.f.g} -H{a.f'3.g'3}  = 0
 with coefficient  -4/621

 H{d.f.g} -H{d.f'3.g'3}  = 0
 with coefficient  -3205/4416

 H{c.d.f.g} -H{c.d.f'3.g'3}  = 0
 with coefficient  2435/13248

 H{a.e.f.g} -H{a.e.f'3.g'3}  = 0
 with coefficient  14/621

 H{b.e.f.g} -H{b.e.f'3.g'3}  = 0
 with coefficient  1921/39744

 H{a.c.e.f.g} -H{a.c.e.f'3.g'3}  = 0
 with coefficient  -14/621

 H{b.c.e.f.g} -H{b.c.e.f'3.g'3}  = 0
 with coefficient  -1921/39744

 H{a.d.e.f.g} -H{a.d.e.f'3.g'3}  = 0
 with coefficient  -385/19872

 H{b.d.e.f.g} -H{b.d.e.f'3.g'3}  = 0
 with coefficient  -1921/39744

 H{a.c.d.e.f.g} -H{a.c.d.e.f'3.g'3}  = 0
 with coefficient  -4/621

 H{b.c.d.e.f.g} -H{b.c.d.e.f'3.g'3}  = 0
 with coefficient  10987/39744

 H{a.b.c.d.e.f.g} -H{a.b.c.d.e.f'3.g'3}  = 0
 with coefficient  -793/3312

 H{a.b.f.g.h} -H{a.b.f'3.g'3.h}  = 0
 with coefficient  331/1472

 H{a.c.d.f.g.h} -H{a.c.d.f'3.g'3.h}  = 0
 with coefficient  -3559/39744

 H{b.d.e.f.g.h} -H{b.d.e.f'3.g'3.h}  = 0
 with coefficient  -14041/19872

 H{b.c.d.e.f.g.h} -H{b.c.d.e.f'3.g'3.h}  = 0
 with coefficient  -1045/19872

 H{a.b.c.d.e.f.g.h} -H{a.b.c.d.e.f'3.g'3.h}  = 0
 with coefficient  215/2484

 H{d.f.g.i} -H{d.f'3.g'3.i}  = 0
 with coefficient  3205/4416

 H{c.d.f.g.i} -H{c.d.f'3.g'3.i}  = 0
 with coefficient  -2435/13248

 H{a.e.f.g.i} -H{a.e.f'3.g'3.i}  = 0
 with coefficient  -14/621

 H{a.c.e.f.g.i} -H{a.c.e.f'3.g'3.i}  = 0
 with coefficient  14/621

 H{a.b.c.e.f.g.i} -H{a.b.c.e.f'3.g'3.i}  = 0
 with coefficient  -83/1104

 H{a.d.e.f.g.i} -H{a.d.e.f'3.g'3.i}  = 0
 with coefficient  19/736

 H{a.c.d.e.f.g.i} -H{a.c.d.e.f'3.g'3.i}  = 0
 with coefficient  4/621

 H{b.c.d.e.f.g.i} -H{b.c.d.e.f'3.g'3.i}  = 0
 with coefficient  1507/19872

 H{a.b.c.d.e.f.g.i} -H{a.b.c.d.e.f'3.g'3.i}  = 0
 with coefficient  -4/621

 H{a.b.f.g.h.i} -H{a.b.f'3.g'3.h.i}  = 0
 with coefficient  -331/1472

 H{a.b.d.f.g.h.i} -H{a.b.d.f'3.g'3.h.i}  = 0
 with coefficient  -61/1472

 H{a.b.c.d.f.g.h.i} -H{a.b.c.d.f'3.g'3.h.i}  = 0
 with coefficient  61/1472

 H{e.f.g.h.i} -H{e.f'3.g'3.h.i}  = 0
 with coefficient  121/2208

 H{a.e.f.g.h.i} -H{a.e.f'3.g'3.h.i}  = 0
 with coefficient  -49/552

 H{a.b.e.f.g.h.i} -H{a.b.e.f'3.g'3.h.i}  = 0
 with coefficient  -5/96

 H{c.e.f.g.h.i} -H{c.e.f'3.g'3.h.i}  = 0
 with coefficient  -121/2208

 H{a.c.e.f.g.h.i} -H{a.c.e.f'3.g'3.h.i}  = 0
 with coefficient  121/2208

 H{a.b.c.e.f.g.h.i} -H{a.b.c.e.f'3.g'3.h.i}  = 0
 with coefficient  5/96

 H{b.c.d.e.f.g.h.i} -H{b.c.d.e.f'3.g'3.h.i}  = 0
 with coefficient  -25/736

 H{a.b.c.d.e.f.g.h.i} -H{a.b.c.d.e.f'3.g'3.h.i}  = 0
 with coefficient  -2459/19872

 H{c.d.f.g.j} -H{c.d.f'3.g'3.j}  = 0
 with coefficient  -2435/13248

 H{d.e.f.g.j} -H{d.e.f'3.g'3.j}  = 0
 with coefficient  -1459/19872

 H{b.d.e.f.g.j} -H{b.d.e.f'3.g'3.j}  = 0
 with coefficient  1459/19872

 H{a.b.f.g.h.j} -H{a.b.f'3.g'3.h.j}  = 0
 with coefficient  -65381/39744

 H{a.b.d.f.g.h.j} -H{a.b.d.f'3.g'3.h.j}  = 0
 with coefficient  -217/4968

 H{a.c.d.f.g.h.j} -H{a.c.d.f'3.g'3.h.j}  = 0
 with coefficient  3559/39744

 H{a.b.e.f.g.h.j} -H{a.b.e.f'3.g'3.h.j}  = 0
 with coefficient  8239/6624

 H{b.d.e.f.g.h.j} -H{b.d.e.f'3.g'3.h.j}  = 0
 with coefficient  14041/19872

 H{a.d.f.g.i.j} -H{a.d.f'3.g'3.i.j}  = 0
 with coefficient  1543/19872

 H{c.d.f.g.i.j} -H{c.d.f'3.g'3.i.j}  = 0
 with coefficient  12031/39744

 H{a.c.d.f.g.i.j} -H{a.c.d.f'3.g'3.i.j}  = 0
 with coefficient  205/4968

 H{b.c.d.f.g.i.j} -H{b.c.d.f'3.g'3.i.j}  = 0
 with coefficient  2771/9936

 H{a.b.c.d.f.g.i.j} -H{a.b.c.d.f'3.g'3.i.j}  = 0
 with coefficient  -6971/39744

 H{a.b.c.e.f.g.i.j} -H{a.b.c.e.f'3.g'3.i.j}  = 0
 with coefficient  83/1104

 H{a.d.e.f.g.i.j} -H{a.d.e.f'3.g'3.i.j}  = 0
 with coefficient  -1543/19872

 H{a.b.c.d.e.f.g.i.j} -H{a.b.c.d.e.f'3.g'3.i.j}  = 0
 with coefficient  -325/4416

 H{a.b.f.g.h.i.j} -H{a.b.f'3.g'3.h.i.j}  = 0
 with coefficient  1853/13248

 H{a.b.c.f.g.h.i.j} -H{a.b.c.f'3.g'3.h.i.j}  = 0
 with coefficient  -217/4968

 H{a.b.d.f.g.h.i.j} -H{a.b.d.f'3.g'3.h.i.j}  = 0
 with coefficient  761/6624

 H{c.d.f.g.h.i.j} -H{c.d.f'3.g'3.h.i.j}  = 0
 with coefficient  -2459/19872

 H{a.c.d.f.g.h.i.j} -H{a.c.d.f'3.g'3.h.i.j}  = 0
 with coefficient  205/4968

 H{b.c.d.f.g.h.i.j} -H{b.c.d.f'3.g'3.h.i.j}  = 0
 with coefficient  -2771/9936

 H{a.b.c.d.f.g.h.i.j} -H{a.b.c.d.f'3.g'3.h.i.j}  = 0
 with coefficient  -425/39744

 H{b.e.f.g.h.i.j} -H{b.e.f'3.g'3.h.i.j}  = 0
 with coefficient  -25/1104

 H{a.b.e.f.g.h.i.j} -H{a.b.e.f'3.g'3.h.i.j}  = 0
 with coefficient  563/6624

 H{a.c.e.f.g.h.i.j} -H{a.c.e.f'3.g'3.h.i.j}  = 0
 with coefficient  1543/19872

 H{b.c.e.f.g.h.i.j} -H{b.c.e.f'3.g'3.h.i.j}  = 0
 with coefficient  25/1104

 H{a.b.c.e.f.g.h.i.j} -H{a.b.c.e.f'3.g'3.h.i.j}  = 0
 with coefficient  -1543/19872

 H{a.b.c.d.e.f.g.h.i.j} -H{a.b.c.d.e.f'3.g'3.h.i.j}  = 0
 with coefficient  4189/13248

 H{a.b.c.d.e.f'3.g'3.h.i.j} + H{a.b.c.d.e.f.g.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.h.i.j} = 0
 with coefficient  841/3312

 H{h} -H{h'4}  = 0
 with coefficient  -2051/79488

 H{a.h} -H{a.h'4}  = 0
 with coefficient  -45/2944

 H{b.h} -H{b.h'4}  = 0
 with coefficient  2065/2208

 H{c.h} -H{c.h'4}  = 0
 with coefficient  -43903/79488

 H{a.c.h} -H{a.c.h'4}  = 0
 with coefficient  43903/79488

 H{b.c.h} -H{b.c.h'4}  = 0
 with coefficient  -18311/19872

 H{a.b.c.h} -H{a.b.c.h'4}  = 0
 with coefficient  103/4416

 H{d.h} -H{d.h'4}  = 0
 with coefficient  1193/39744

 H{b.d.h} -H{b.d.h'4}  = 0
 with coefficient  -137/9936

 H{c.d.h} -H{c.d.h'4}  = 0
 with coefficient  145/9936

 H{a.c.d.h} -H{a.c.d.h'4}  = 0
 with coefficient  -145/9936

 H{a.b.c.d.h} -H{a.b.c.d.h'4}  = 0
 with coefficient  -53/4416

 H{b.e.h} -H{b.e.h'4}  = 0
 with coefficient  -9043/9936

 H{b.c.e.h} -H{b.c.e.h'4}  = 0
 with coefficient  9043/9936

 H{b.f.h} -H{b.f.h'4}  = 0
 with coefficient  -137/9936

 H{a.b.c.f.h} -H{a.b.c.f.h'4}  = 0
 with coefficient  -53/4416

 H{d.f.h} -H{d.f.h'4}  = 0
 with coefficient  -1193/39744

 H{b.d.f.h} -H{b.d.f.h'4}  = 0
 with coefficient  137/9936

 H{c.d.f.h} -H{c.d.f.h'4}  = 0
 with coefficient  -145/9936

 H{a.c.d.f.h} -H{a.c.d.f.h'4}  = 0
 with coefficient  145/9936

 H{a.b.c.d.f.h} -H{a.b.c.d.f.h'4}  = 0
 with coefficient  53/4416

 H{b.c.e.f.h} -H{b.c.e.f.h'4}  = 0
 with coefficient  659/9936

 H{d.e.f.h} -H{d.e.f.h'4}  = 0
 with coefficient  1115/39744

 H{a.b.c.d.e.f.h} -H{a.b.c.d.e.f.h'4}  = 0
 with coefficient  25/2208

 H{a.b.c.d.e.f'3.h} -H{a.b.c.d.e.f'3.h'4}  = 0
 with coefficient  25/2208

 H{f.f'3.h} -H{f.f'3.h'4}  = 0
 with coefficient  1/138

 H{b.f.f'3.h} -H{b.f.f'3.h'4}  = 0
 with coefficient  -1/138

 H{d.f.f'3.h} -H{d.f.f'3.h'4}  = 0
 with coefficient  -1/138

 H{b.d.f.f'3.h} -H{b.d.f.f'3.h'4}  = 0
 with coefficient  1/138

 H{b.e.f.f'3.h} -H{b.e.f.f'3.h'4}  = 0
 with coefficient  1/138

 H{b.d.e.f.f'3.h} -H{b.d.e.f.f'3.h'4}  = 0
 with coefficient  -1/138

 H{a.b.c.h.i} -H{a.b.c.h'4.i}  = 0
 with coefficient  -25/2208

 H{e.h.i} -H{e.h'4.i}  = 0
 with coefficient  1/69

 H{a.e.h.i} -H{a.e.h'4.i}  = 0
 with coefficient  25/1104

 H{b.c.e.h.i} -H{b.c.e.h'4.i}  = 0
 with coefficient  1/138

 H{a.b.c.e.h.i} -H{a.b.c.e.h'4.i}  = 0
 with coefficient  109/2208

 H{d.e.h.i} -H{d.e.h'4.i}  = 0
 with coefficient  -41/1104

 H{a.b.c.d.e.h.i} -H{a.b.c.d.e.h'4.i}  = 0
 with coefficient  25/2208

 H{b.c.e.f.h.i} -H{b.c.e.f.h'4.i}  = 0
 with coefficient  -731/9936

 H{a.b.c.e.f.h.i} -H{a.b.c.e.f.h'4.i}  = 0
 with coefficient  1/138

 H{d.e.f.h.i} -H{d.e.f.h'4.i}  = 0
 with coefficient  -1115/39744

 H{a.b.c.d.e.f.h.i} -H{a.b.c.d.e.f.h'4.i}  = 0
 with coefficient  -25/368

 H{d.f'3.h.i} -H{d.f'3.h'4.i}  = 0
 with coefficient  -97/4416

 H{b.d.f'3.h.i} -H{b.d.f'3.h'4.i}  = 0
 with coefficient  97/4416

 H{e.f'3.h.i} -H{e.f'3.h'4.i}  = 0
 with coefficient  -41/1104

 H{b.c.e.f'3.h.i} -H{b.c.e.f'3.h'4.i}  = 0
 with coefficient  -1/138

 H{a.b.c.e.f'3.h.i} -H{a.b.c.e.f'3.h'4.i}  = 0
 with coefficient  -109/2208

 H{d.e.f'3.h.i} -H{d.e.f'3.h'4.i}  = 0
 with coefficient  41/1104

 H{a.b.d.e.f'3.h.i} -H{a.b.d.e.f'3.h'4.i}  = 0
 with coefficient  25/2208

 H{a.b.c.d.e.f'3.h.i} -H{a.b.c.d.e.f'3.h'4.i}  = 0
 with coefficient  -25/1104

 H{a.b.e.f.f'3.h.i} -H{a.b.e.f.f'3.h'4.i}  = 0
 with coefficient  -1/138

 H{b.d.e.f.f'3.h.i} -H{b.d.e.f.f'3.h'4.i}  = 0
 with coefficient  1/138

 H{a.b.c.d.e.f.f'3.h.i} -H{a.b.c.d.e.f.f'3.h'4.i}  = 0
 with coefficient  25/1104

 H{h.j} -H{h'4.j}  = 0
 with coefficient  1183/39744

 H{d.h.j} -H{d.h'4.j}  = 0
 with coefficient  -1193/39744

 H{a.e.h.j} -H{a.e.h'4.j}  = 0
 with coefficient  103/4416

 H{a.b.e.h.j} -H{a.b.e.h'4.j}  = 0
 with coefficient  -103/4416

 H{a.c.e.h.j} -H{a.c.e.h'4.j}  = 0
 with coefficient  25/2208

 H{d.e.h.j} -H{d.e.h'4.j}  = 0
 with coefficient  -1/138

 H{a.d.e.h.j} -H{a.d.e.h'4.j}  = 0
 with coefficient  35/414

 H{a.b.d.e.h.j} -H{a.b.d.e.h'4.j}  = 0
 with coefficient  -23/144

 H{a.c.d.e.h.j} -H{a.c.d.e.h'4.j}  = 0
 with coefficient  -25/2208

 H{d.f.h.j} -H{d.f.h'4.j}  = 0
 with coefficient  1193/39744

 H{a.e.f.h.j} -H{a.e.f.h'4.j}  = 0
 with coefficient  -103/4416

 H{a.b.e.f.h.j} -H{a.b.e.f.h'4.j}  = 0
 with coefficient  103/4416

 H{d.e.f.h.j} -H{d.e.f.h'4.j}  = 0
 with coefficient  -1115/39744

 H{a.d.e.f.h.j} -H{a.d.e.f.h'4.j}  = 0
 with coefficient  -35/414

 H{a.b.d.e.f.h.j} -H{a.b.d.e.f.h'4.j}  = 0
 with coefficient  35/414

 H{a.c.d.e.f.h.j} -H{a.c.d.e.f.h'4.j}  = 0
 with coefficient  -2/69

 H{a.b.c.d.e.f.h.j} -H{a.b.c.d.e.f.h'4.j}  = 0
 with coefficient  2/69

 H{c.f'3.h.j} -H{c.f'3.h'4.j}  = 0
 with coefficient  83/1104

 H{b.c.f'3.h.j} -H{b.c.f'3.h'4.j}  = 0
 with coefficient  -83/1104

 H{c.e.f'3.h.j} -H{c.e.f'3.h'4.j}  = 0
 with coefficient  -83/1104

 H{b.c.e.f'3.h.j} -H{b.c.e.f'3.h'4.j}  = 0
 with coefficient  703/4968

 H{a.b.d.e.f'3.h.j} -H{a.b.d.e.f'3.h'4.j}  = 0
 with coefficient  83/1104

 H{a.b.c.d.e.f'3.h.j} -H{a.b.c.d.e.f'3.h'4.j}  = 0
 with coefficient  1117/9936

 H{a.c.e.f.f'3.h.j} -H{a.c.e.f.f'3.h'4.j}  = 0
 with coefficient  25/2208

 H{a.c.d.e.f.f'3.h.j} -H{a.c.d.e.f.f'3.h'4.j}  = 0
 with coefficient  -25/2208

 H{a.b.c.d.e.f.f'3.h.j} -H{a.b.c.d.e.f.f'3.h'4.j}  = 0
 with coefficient  -1117/9936

 H{a.b.c.h.i.j} -H{a.b.c.h'4.i.j}  = 0
 with coefficient  25/2208

 H{a.c.e.h.i.j} -H{a.c.e.h'4.i.j}  = 0
 with coefficient  1543/19872

 H{a.b.c.e.h.i.j} -H{a.b.c.e.h'4.i.j}  = 0
 with coefficient  -25/2208

 H{d.e.h.i.j} -H{d.e.h'4.i.j}  = 0
 with coefficient  1/138

 H{a.d.e.h.i.j} -H{a.d.e.h'4.i.j}  = 0
 with coefficient  1/138

 H{a.c.d.e.h.i.j} -H{a.c.d.e.h'4.i.j}  = 0
 with coefficient  -1543/19872

 H{a.b.c.d.e.h.i.j} -H{a.b.c.d.e.h'4.i.j}  = 0
 with coefficient  -25/2208

 H{a.d.f.h.i.j} -H{a.d.f.h'4.i.j}  = 0
 with coefficient  -991/1472

 H{a.b.d.f.h.i.j} -H{a.b.d.f.h'4.i.j}  = 0
 with coefficient  25/2208

 H{d.e.f.h.i.j} -H{d.e.f.h'4.i.j}  = 0
 with coefficient  1115/39744

 H{a.d.e.f.h.i.j} -H{a.d.e.f.h'4.i.j}  = 0
 with coefficient  2941/4416

 H{a.b.d.e.f.h.i.j} -H{a.b.d.e.f.h'4.i.j}  = 0
 with coefficient  -25/2208

 H{d.f'3.h.i.j} -H{d.f'3.h'4.i.j}  = 0
 with coefficient  1/207

 H{a.b.d.f'3.h.i.j} -H{a.b.d.f'3.h'4.i.j}  = 0
 with coefficient  -30955/39744

 H{c.d.f'3.h.i.j} -H{c.d.f'3.h'4.i.j}  = 0
 with coefficient  -1/207

 H{b.c.e.f'3.h.i.j} -H{b.c.e.f'3.h'4.i.j}  = 0
 with coefficient  -659/9936

 H{d.e.f'3.h.i.j} -H{d.e.f'3.h'4.i.j}  = 0
 with coefficient  1/414

 H{a.d.e.f'3.h.i.j} -H{a.d.e.f'3.h'4.i.j}  = 0
 with coefficient  -1/138

 H{a.b.d.e.f'3.h.i.j} -H{a.b.d.e.f'3.h'4.i.j}  = 0
 with coefficient  30955/39744

 H{c.d.e.f'3.h.i.j} -H{c.d.e.f'3.h'4.i.j}  = 0
 with coefficient  -1/414

 H{a.b.c.d.e.f'3.h.i.j} -H{a.b.c.d.e.f'3.h'4.i.j}  = 0
 with coefficient  -1117/9936

 H{d.f.f'3.h.i.j} -H{d.f.f'3.h'4.i.j}  = 0
 with coefficient  -1/207

 H{c.d.f.f'3.h.i.j} -H{c.d.f.f'3.h'4.i.j}  = 0
 with coefficient  1/207

 H{a.b.c.d.f.f'3.h.i.j} -H{a.b.c.d.f.f'3.h'4.i.j}  = 0
 with coefficient  -595/19872

 H{d.e.f.f'3.h.i.j} -H{d.e.f.f'3.h'4.i.j}  = 0
 with coefficient  1/207

 H{b.d.e.f.f'3.h.i.j} -H{b.d.e.f.f'3.h'4.i.j}  = 0
 with coefficient  -1/138

 H{a.b.d.e.f.f'3.h.i.j} -H{a.b.d.e.f.f'3.h'4.i.j}  = 0
 with coefficient  1/138

 H{c.d.e.f.f'3.h.i.j} -H{c.d.e.f.f'3.h'4.i.j}  = 0
 with coefficient  1/414

 H{a.b.c.d.e.f.f'3.h.i.j} -H{a.b.c.d.e.f.f'3.h'4.i.j}  = 0
 with coefficient  1243/6624

 H{a.b.c.d.e.f.f'3.h'4.i.j} + H{a.b.c.d.e.f.f'3.g.g'3.h.i.j} - H{a.b.c.d.e.f.f'3.g.g'3.h.h'4.i.j} - H{a.b.c.d.e.f.f'3.i.j} = 0
 with coefficient  653/2484

 H{b.c.d.e.f.g} - H{a.b.c.d.e.f.g} >= 0 
 with coefficient  -47719/39744

 H{a.c.g.i.j} - H{a.b.c.g.i.j} >= 0 
 with coefficient  -3057/736

 H{a.e.g.h.i} - H{a.e.f.g.h.i} >= 0 
 with coefficient  -28271/6624

 H{a} <= 1 
 with coefficient  191/138

  H{b} <= 1 
 with coefficient  743/276

 H{f} <= 1 
 with coefficient  361/138


